Lightweight Pilot Estimation on LEO Satellite Signals for Enhanced SOP Navigation

The computation of positioning, navigation and timing (PNT) via signal of opportunity (SOP), where signals originally transmitted for communication, such as 5G, Wi-Fi, or DVB-S, are exploited due to their ubiquity and spectral characteristics, is an emerging research field. However, relying on these signals presents challenges, including limited knowledge of the signal modulation and the need to identify recurring sequences for correlation. We offer a guide to implement a receiver capable of capturing broadband downlink Ku-band signals from low Earth orbit (LEO) satellites (e.g., Starlink and OneWeb) and estimating the recurring symbols for SOP measurements. The methodology integrates recent approaches in the literature, highlighting the most effective aspects while guiding the replication of experiments even under limitations on the front-end gain and bandwidth. Using the proposed model, we can identify recurring symbols transmitted by Starlink satellites, which are then used to collect Doppler shift measurements over a 600 s interval. A position, velocity, and time (PVT) solution is also computed via least squares (LS), which achieves a positioning error of approximately 268 m after a post-fit refinement.

==> immagini/values_txt/estimated_doppler.txt <==
1	0
2	-0.00522833834930676
3	-0.00651120874951906
4	-0.0102181977215552
5	-0.0169212860896038
6	-0.0193592821202413
7	-0.024502404192583
8	-0.0301087699923594
9	-0.035945816352141
10	-0.0419632394975174
11	-0.0464671036790138
12	-0.0520971597317831
13	-0.0592496260455089
14	-0.0641859454244679
15	-0.069707647355346
16	-0.0759213846590576
17	-0.0807164029604569
18	-0.0850990992767953
19	-0.0901226628002681
20	-0.0951462263237409
21	-0.100431022192215
22	-0.10538988593176
23	-0.111949732264809
24	-0.117086324146248
25	-0.123411163446498
26	-0.129622227016403
27	-0.134888740935338
28	-0.140556440626606
29	-0.145844568047164
30	-0.151195388692782
31	-0.156425871873979
32	-0.16171419364085
33	-0.167633079935828
34	-0.173173135511647
35	-0.178500146010036
36	-0.183879954900377
37	-0.189106287647312
38	-0.194431318161356
39	-0.199756348675399
40	-0.205081379189443
41	-0.210406409703486
42	-0.216278558844372
43	-0.22148947316116
44	-0.226916656885927
45	-0.232942478975935
46	-0.238893327129082
47	-0.244769498405378
48	-0.250450991267898
49	-0.255860486522446
50	-0.26123141206389
51	-0.267018154266593
52	-0.272363378755619
53	-0.278145356534276
54	-0.283608873390411
55	-0.288932034868465
56	-0.294496145288825
57	-0.299925678145903
58	-0.305555725011845
59	-0.311056199972992
60	-0.316880680358986
61	-0.32254959642407
62	-0.328126539447623
63	-0.333426995886387
64	-0.338969117344223
65	-0.344422253113916
66	-0.350022793309568
67	-0.355624552771568
68	-0.361112945902201
69	-0.366545102203241
70	-0.372032716504319
71	-0.377300880835672
72	-0.382811354996504
73	-0.388268787479794
74	-0.393963572982276
75	-0.399660093808972
76	-0.405332607657643
77	-0.410981212563395
78	-0.416530854565298
79	-0.422179983726191
80	-0.428001371536968
81	-0.433487033104413
82	-0.439211263600728
83	-0.444559844359218
84	-0.450163823627052
85	-0.455860678315462
86	-0.461422215016165
87	-0.466961662462036
88	-0.472634970565894
89	-0.478133209302125
90	-0.483783902511393
91	-0.489564767957184
92	-0.495219384603743
93	-0.500727233034158
94	-0.506235081464574
95	-0.511742929894989
96	-0.517516547839156
97	-0.52325116385593
98	-0.528886827778474
99	-0.534423964759701
100	-0.540137976395508
101	-0.545541830633108
102	-0.550964334943948
103	-0.55648173365635
104	-0.562263714202326
105	-0.567972154057731
106	-0.573625892517029
107	-0.579335412145434
108	-0.584918365851885
109	-0.590609864195834
110	-0.596105415503323
111	-0.601636247997699
112	-0.607272504647152
113	-0.612926675288013
114	-0.618529612530588
115	-0.624098629808655
116	-0.629786623876811
117	-0.635273333581038
118	-0.640993490422538
119	-0.646532383695846
120	-0.652169779187821
121	-0.657921589749088
122	-0.66370662301814
123	-0.669428608850023
124	-0.674944709077433
125	-0.680744532777457
126	-0.686451535907125
127	-0.69200393915012
128	-0.697602558949393
129	-0.703231943454241
130	-0.708816122823028
131	-0.71456605804331
132	-0.720242049772853
133	-0.725948183889039
134	-0.731492925702565
135	-0.737052227511319
136	-0.742771154707655
137	-0.748303405743602
138	-0.753878458479659
139	-0.759510374492905
140	-0.765156659343598
141	-0.770733242452003
142	-0.776309877373003
143	-0.781872753310912
144	-0.787531636784892
145	-0.793000160403612
146	-0.798522460589348
147	-0.804084932667389
148	-0.80964740474543
149	-0.815209876823471
150	-0.820838215791073
151	-0.826401347356917
152	-0.831977481033386
153	-0.837501986658923
154	-0.843129042479419
155	-0.848769068349664
156	-0.854257279659405
157	-0.859820794560225
158	-0.865459393600527
159	-0.870973877305392
160	-0.876611792246728
161	-0.882286798200669
162	-0.887852284126347
163	-0.893478442176578
164	-0.899128915837679
165	-0.904695733829546
166	-0.910262551821414
167	-0.915959686079352
168	-0.921563007415046
169	-0.927166437740412
170	-0.932793255949444
171	-0.938489687996831
172	-0.944174999437514
173	-0.949746253682155
174	-0.95538575969802
175	-0.961048090682923
176	-0.966609463014403
177	-0.972260278013818
178	-0.977877955020725
179	-0.983506822067383
180	-0.989047849408198
181	-0.994621601269113
182	-1.00027151494534
183	-1.00591082351568
184	-1.01159336807079
185	-1.01731903705341
186	-1.02295993611193
187	-1.02855864394125
188	-1.03425223753463
189	-1.03983085679448
190	-1.04546160860768
191	-1.05108212960275
192	-1.0567027626988
193	-1.06231324075744
194	-1.06794422821605
195	-1.07357535145564
196	-1.07931782216514
197	-1.08489976755341
198	-1.09056178567047
199	-1.09627380851832
200	-1.10180778838564
201	-1.10739094581543
202	-1.11297410324522
203	-1.118557260675
204	-1.12407239686887
205	-1.12960670200018
206	-1.1353141141731
207	-1.14087817324993
208	-1.14655656958235
209	-1.15226366240034
210	-1.15798994308368
211	-1.16357560518385
212	-1.16918932856532
213	-1.17474725872988
214	-1.18040705933849
215	-1.18598401905605
216	-1.19168032263995
217	-1.19734946842788
218	-1.2029824152967
219	-1.20857018317598
220	-1.21419401674853
221	-1.21976407882148
222	-1.22540558600434
223	-1.23107390561611
224	-1.23678669327667
225	-1.24255267132413
226	-1.24817858849552
227	-1.2537696230623
228	-1.25936065762908
229	-1.26499501653578
230	-1.27060359010146
231	-1.2761262978256
232	-1.28164885284103
233	-1.28730753280483
234	-1.29296636284392
235	-1.29855777893305
236	-1.30421647366946
237	-1.30978319386507
238	-1.31542491696101
239	-1.32105013775799
240	-1.32673332491109
241	-1.33240023312762
242	-1.33806729906291
243	-1.34366099700886
244	-1.34931164796771
245	-1.35493000584819
246	-1.36050806216486
247	-1.36610216095374
248	-1.37176831261302
249	-1.37746650896543
250	-1.3830934379909
251	-1.38868878860961
252	-1.3942526203883
253	-1.39984778325495
254	-1.40548203665776
255	-1.41107743054485
256	-1.41667282443194
257	-1.42226821831904
258	-1.42787900769961
259	-1.43346682292718
260	-1.43901642827194
261	-1.44457355327106
262	-1.45018367091249
263	-1.45574850371401
264	-1.46134337373024
265	-1.46693824374646
266	-1.47251817814039
267	-1.47812784393651
268	-1.48378201298552
269	-1.48940675485727
270	-1.4948843945193
271	-1.50053775397878
272	-1.50610357398386
273	-1.51169844946136
274	-1.51734408343261
275	-1.52292478693802
276	-1.52851986160893
277	-1.53412928266702
278	-1.53973158263744
279	-1.54539087259923
280	-1.55100060212297
281	-1.55659621406575
282	-1.56222001331129
283	-1.56782279737107
284	-1.57348157423857
285	-1.57903586758881
286	-1.58467347266271
287	-1.59035962602596
288	-1.59601143488783
289	-1.60160832396043
290	-1.60722577396473
291	-1.61282276945599
292	-1.6184401859236
293	-1.62398301515614
294	-1.62963392536882
295	-1.63521754756071
296	-1.64088844882188
297	-1.64648585341806
298	-1.65211661186955
299	-1.65771418446031
300	-1.6633448898889
301	-1.66887658140007
302	-1.6744476586319
303	-1.68003837542939
304	-1.68562908117965
305	-1.69122629453574
306	-1.69680401568148
307	-1.70252418434551
308	-1.70816709191062
309	-1.71376503145963
310	-1.71936297100863
311	-1.72496091055764
312	-1.73052698421534
313	-1.73616288807695
314	-1.74175452429547
315	-1.7473903400428
316	-1.75300104521842
317	-1.75857413132298
318	-1.76418469876454
319	-1.76978281800929
320	-1.77550523225468
321	-1.78122784444722
322	-1.78692594788317
323	-1.79263036505437
324	-1.79835336270955
325	-1.80407655342316
326	-1.80979383499815
327	-1.81539573119066
328	-1.82106433146267
329	-1.82678140074235
330	-1.83245645565957
331	-1.83814364090556
332	-1.84382496425626
333	-1.84954822123955
334	-1.85527166092264
335	-1.86087652258156
336	-1.86659979231783
337	-1.87230553269497
338	-1.87801731023903
339	-1.88373511564493
340	-1.88944723736584
341	-1.89513034649867
342	-1.90072631254378
343	-1.90633386170734
344	-1.9120281625382
345	-1.91772835848773
346	-1.92339418941221
347	-1.9291059745455
348	-1.93482934565864
349	-1.94055288396992
350	-1.94626521889194
351	-1.95187566596916
352	-1.95757090322282
353	-1.96327189977171
354	-1.96896178448312
355	-1.97464057197052
356	-1.98026356095567
357	-1.98589771373454
358	-1.99155969037736
359	-1.99717185095791
360	-2.0028945654364
361	-2.00852372427787
362	-2.01422437141695
363	-2.01983742628291
364	-2.02545048114887
365	-2.03106353601483
366	-2.0367309661314
367	-2.04240931734531
368	-2.0481093911777
369	-2.05383115868341
370	-2.05952080062428
371	-2.06524273362821
372	-2.07094341263266
373	-2.07655883299362
374	-2.08228068889922
375	-2.0879867664793
376	-2.09360826864415
377	-2.09928257428543
378	-2.10493062955042
379	-2.11059448300116
380	-2.11627411427146
381	-2.12189113599516
382	-2.12756547711781
383	-2.13321390790906
384	-2.13891421849019
385	-2.14456293438826
386	-2.15021684832941
387	-2.15583994670475
388	-2.16145792118161
389	-2.16707589565846
390	-2.17270918351883
391	-2.17832212545508
392	-2.18399092469858
393	-2.1896597897376
394	-2.19532366735867
395	-2.20094224229871
396	-2.2066462843023
397	-2.21226518313541
398	-2.21791909824716
399	-2.22355808849463
400	-2.22922199127545
401	-2.23490581119717
402	-2.24060952393782
403	-2.24626393760022
404	-2.25194303665856
405	-2.25756321500366
406	-2.26321772272723
407	-2.26887227337013
408	-2.27452686672059
409	-2.28017176580046
410	-2.28582640821119
411	-2.29147140310782
412	-2.29713576027722
413	-2.30275677807208
414	-2.30843070415232
415	-2.31413348491084
416	-2.31978849720273
417	-2.32541012262727
418	-2.33103174805181
419	-2.33665337347635
420	-2.34229396461352
421	-2.34795822973163
422	-2.35358951277734
423	-2.3592396389485
424	-2.36487570833
425	-2.37052116633779
426	-2.37618067710297
427	-2.38180292016514
428	-2.38745308229587
429	-2.39310327751208
430	-2.39873497915296
431	-2.40440365912257
432	-2.41010005510759
433	-2.41579653768631
434	-2.42148392822387
435	-2.42710729327813
436	-2.43278090801642
437	-2.43845458119526
438	-2.44409648088527
439	-2.44972479043881
440	-2.45537121241338
441	-2.46106282619404
442	-2.46673198588156
443	-2.47235623460758
444	-2.47795805243592
445	-2.48358670148891
446	-2.48922428792849
447	-2.49481287147498
448	-2.50045921631533
449	-2.50608340419176
450	-2.51170759206818
451	-2.51733177994461
452	-2.52303529555013
453	-2.52870811826087
454	-2.53435905629375
455	-2.53997937663734
456	-2.54563464083062
457	-2.55130301621613
458	-2.55689749691883
459	-2.56252232498803
460	-2.56819912208684
461	-2.57384140527018
462	-2.57946214706188
463	-2.58509579252792
464	-2.59069509889891
465	-2.59633722080568
466	-2.60198363659247
467	-2.60760874517279
468	-2.61325939580591
469	-2.61888458628481
470	-2.62455640536355
471	-2.63018174471692
472	-2.63580708407029
473	-2.64143242342366
474	-2.64701152616508
475	-2.65268285878436
476	-2.65831656899203
477	-2.66396281908508
478	-2.66954656704456
479	-2.67512611122213
480	-2.6807388149019
481	-2.68636393260544
482	-2.69198078265794
483	-2.6975976240243
484	-2.70325562481539
485	-2.70889311830876
486	-2.71453062466994
487	-2.72014768613824
488	-2.72579740460501
489	-2.73142269927583
490	-2.73702766102775
491	-2.74270159341567
492	-2.74830672408526
493	-2.75392395970306
494	-2.75950891680677
495	-2.7651099352025
496	-2.77075913974507
497	-2.77638431179049
498	-2.78200548234137
499	-2.78760668130193
500	-2.79327162470068
501	-2.79888489938583
502	-2.80455373816637
503	-2.8101354600241
504	-2.81577249443276
505	-2.82139770207218
506	-2.82705047890423
507	-2.83266397615404
508	-2.8383088456778
509	-2.84395373474211
510	-2.84958301256652
511	-2.85518889393339
512	-2.86082978817848
513	-2.86645515819343
514	-2.87205726397039
515	-2.8776903058098
516	-2.88338515360764
517	-2.88904152005323
518	-2.89463635609617
519	-2.90030028475641
520	-2.90594891969285
521	-2.9115746242514
522	-2.91723469221112
523	-2.9228604955508
524	-2.92850151342211
525	-2.93412736033055
526	-2.93975320723899
527	-2.94537905414742
528	-2.95102000072095
529	-2.95667980078417
530	-2.96234339399236
531	-2.9680145304155
532	-2.97364075018566
533	-2.97933054357305
534	-2.98498307083588
535	-2.99060954300275
536	-2.9961988275248
537	-3.00184004303607
538	-3.00749238749035
539	-3.01314845445993
540	-3.01875656215288
541	-3.02437202158138
542	-3.03002057029083
543	-3.03564711368212
544	-3.04131029966049
545	-3.04696620458441
546	-3.05261848577566
547	-3.05829630023546
548	-3.06392687304858
549	-3.06959012818747
550	-3.07520629935249
551	-3.08083331410256
552	-3.08647116283549
553	-3.0921306504029
554	-3.09782974929379
555	-3.10348221954223
556	-3.10915622528244
557	-3.11485174749556
558	-3.12049374209593
559	-3.12612148463625
560	-3.13178126631222
561	-3.13742686259457
562	-3.14307602216306
563	-3.14870395490119
564	-3.15432481816447
565	-3.15997743160361
566	-3.1656054111295
567	-3.17123339065539
568	-3.17686488010551
569	-3.18248586135312
570	-3.18809634343275
571	-3.19372426771448
572	-3.19938356110891
573	-3.2050254852529
574	-3.21067436837378
575	-3.21630246586794
576	-3.22193748601901
577	-3.22756905689527
578	-3.23317993446354
579	-3.23880801420387
580	-3.24443609394421
581	-3.25006417368454
582	-3.25571280795861
583	-3.26137855956733
584	-3.26701703130123
585	-3.27265210365477
586	-3.2783007916712
587	-3.28390873730506
588	-3.28957770171444
589	-3.29520607908214
590	-3.30085135368578
591	-3.30649664275887
592	-3.31216889077264
593	-3.31784790095767
594	-3.32351352707421
595	-3.3291557266508
596	-3.33480462866697
597	-3.3404335080436
598	-3.34605905304621
599	-3.35171455465054
600	-3.35735013895531
601	-3.36297577551585
602	-3.36860803385846
603	-3.37426013583308
604	-3.37990895584755
605	-3.38553801696763
606	-3.3911572066257
607	-3.39679609855165
608	-3.40240548141785
609	-3.40802467091572
610	-3.41365692816458
611	-3.41927939719993
612	-3.42490511916291
613	-3.4305340914604
614	-3.43617280698064
615	-3.44180180308812
616	-3.44742432474104
617	-3.45303391310227
618	-3.45865316593607
619	-3.46426918927582
620	-3.46988198569988
621	-3.47551082521852
622	-3.48115890128239
623	-3.48677178240748
624	-3.49239743393934
625	-3.49801031990032
626	-3.50364867828342
627	-3.50927432198415
628	-3.51487773428961
629	-3.52050649027918
630	-3.52612574978208
631	-3.53174184118092
632	-3.53738001101236
633	-3.54300873679796
634	-3.54863746258356
635	-3.55426618836916
636	-3.55992627132852
637	-3.56552689381314
638	-3.57117750861309
639	-3.57682189865259
640	-3.58245072014786
641	-3.58806087368195
642	-3.59368965147955
643	-3.59931842927715
644	-3.6049595945701
645	-3.61059767748689
646	-3.61623885497625
647	-3.62185538167947
648	-3.6274842100059
649	-3.63312840374013
650	-3.63876954105779
651	-3.64439843323947
652	-3.6500150894977
653	-3.65562562766504
654	-3.66123005236355
655	-3.66684359326063
656	-3.67250272812599
657	-3.67809509955138
658	-3.68371472346968
659	-3.68934342014458
660	-3.69495700679959
661	-3.70056454701127
662	-3.70615098080322
663	-3.71176746611047
664	-3.71738994995573
665	-3.72301542857905
666	-3.72863791007359
667	-3.73426636777938
668	-3.73988885366442
669	-3.74552027941584
670	-3.75113979933098
671	-3.7567830932922
672	-3.7624145256907
673	-3.76804003274507
674	-3.77365961877543
675	-3.77928806324447
676	-3.78488109968837
677	-3.79045053912802
678	-3.79603170260238
679	-3.80164220771377
680	-3.8072321662212
681	-3.81283381268302
682	-3.8184266652783
683	-3.82405453800283
684	-3.82966199698206
685	-3.83527526491083
686	-3.84091178427269
687	-3.84653959940536
688	-3.85216741453804
689	-3.85779522967071
690	-3.86341148097476
691	-3.86903349739302
692	-3.87467857058539
693	-3.8803207779113
694	-3.88591125762925
695	-3.8915476335957
696	-3.89714102431312
697	-3.90276873408614
698	-3.90840215967693
699	-3.91400990492019
700	-3.91959768739583
701	-3.92522243534935
702	-3.93082444792331
703	-3.93644063029475
704	-3.94205397090803
705	-3.94768144939719
706	-3.95328914863266
707	-3.95889119049508
708	-3.9644960318874
709	-3.97011492563282
710	-3.97571133553895
711	-3.98130211191511
712	-3.98690967355926
713	-3.9925368068712
714	-3.99818349838232
715	-4.00380788266318
716	-4.00942390624516
717	-4.01503435724229
718	-4.02063646099126
719	-4.02628294153487
720	-4.031901727667
721	-4.03752880888728
722	-4.04314760066568
723	-4.04877190532454
724	-4.05440447465897
725	-4.06001228215272
726	-4.06563656401684
727	-4.07125809978148
728	-4.07687963173938
729	-4.08250663326281
730	-4.08813910066884
731	-4.09374973815489
732	-4.09937399180929
733	-4.10500640893718
734	-4.11062795747111
735	-4.11626578864465
736	-4.12186838794955
737	-4.12749533397074
738	-4.13313039015765
739	-4.13875195318841
740	-4.14436542423544
741	-4.1499923484501
742	-4.15561927266476
743	-4.16124619687942
744	-4.16684362305309
745	-4.17246780973146
746	-4.17807059885239
747	-4.18367871350002
748	-4.1893161562091
749	-4.19491364938081
750	-4.20051378306951
751	-4.20614046592741
752	-4.21174857652067
753	-4.2173699229922
754	-4.22294628119706
755	-4.22853581910613
756	-4.23414380654725
757	-4.23976232446316
758	-4.24533872144376
759	-4.25096503178881
760	-4.25654933703058
761	-4.26215721130886
762	-4.26775459965185
763	-4.2733755041319
764	-4.27898334712498
765	-4.28459900265899
766	-4.29023028014126
767	-4.29585635822025
768	-4.30148763237191
769	-4.30710074727288
770	-4.31273976671137
771	-4.31837879463065
772	-4.3239661388775
773	-4.32956636416789
774	-4.33517430645927
775	-4.34080025937523
776	-4.34642878360612
777	-4.35206244553364
778	-4.3576602063749
779	-4.36328356329674
780	-4.36891459303935
781	-4.37451496739102
782	-4.38014339320684
783	-4.38576927228645
784	-4.39135697430235
785	-4.39698278032149
786	-4.40259843163536
787	-4.40819632823295
788	-4.41382459394558
789	-4.41945286127756
790	-4.42507102681794
791	-4.43069675552224
792	-4.4362922503721
793	-4.44192295443755
794	-4.44755868801291
795	-4.45318438795983
796	-4.45881008790675
797	-4.46443578785367
798	-4.47003398134011
799	-4.47566712196517
800	-4.48126285206522
801	-4.48690091444392
802	-4.49253898465799
803	-4.49816215237507
804	-4.5037853185329
805	-4.50941096202733
806	-4.5150316538751
807	-4.52064245157852
808	-4.5262902856508
809	-4.53191840028027
810	-4.53752434382671
811	-4.54310074799387
812	-4.54872873055636
813	-4.55435426008992
814	-4.55996998344344
815	-4.56557590655317
816	-4.57119893640198
817	-4.5768146370521
818	-4.58244984834598
819	-4.58806800936994
820	-4.5937080687158
821	-4.59933355289977
822	-4.60495175386906
823	-4.61057722475944
824	-4.61619543007401
825	-4.62182330666463
826	-4.62744152070271
827	-4.63304042558164
828	-4.63867064668918
829	-4.64429605616253
830	-4.64991184807842
831	-4.65553483866438
832	-4.66114103743957
833	-4.6667639948397
834	-4.6723630219657
835	-4.67797876335563
836	-4.68361359634133
837	-4.68923889778235
838	-4.69487372516474
839	-4.70049428635485
840	-4.70610534137957
841	-4.71172587989053
842	-4.7173250837934
843	-4.72295741556891
844	-4.7285850224044
845	-4.73421026885166
846	-4.73982607924466
847	-4.74543245908259
848	-4.75103412078848
849	-4.75665927547272
850	-4.76228443015696
851	-4.7679095848412
852	-4.7735136576007
853	-4.77910835911532
854	-4.78473108621488
855	-4.79033280382665
856	-4.79595082828214
857	-4.80158282141329
858	-4.80718690557033
859	-4.81281188792966
860	-4.8184252668298
861	-4.82403632093313
862	-4.82964273626445
863	-4.8352514534163
864	-4.84084630129944
865	-4.84647804856809
866	-4.85207062087179
867	-4.85769540233133
868	-4.86330868705301
869	-4.86891966839792
870	-4.87453064175767
871	-4.88014619003935
872	-4.8857525777341
873	-4.89137724450042
874	-4.89700419486202
875	-4.90262886554841
876	-4.90823758748836
877	-4.91385767925982
878	-4.91946412913949
879	-4.92508192175137
880	-4.9306861021173
881	-4.93630159824477
882	-4.94192161504297
883	-4.94754614999225
884	-4.95315036460089
885	-4.95875682290546
886	-4.9643565127574
887	-4.96997419008646
888	-4.97558736825171
889	-4.9812274817593
890	-4.9868608762914
891	-4.99248531544413
892	-4.99811422981135
893	-5.00376102755733
894	-5.00940114006982
895	-5.01503011077308
896	-5.020632352328
897	-5.02625238264371
898	-5.03186574240133
899	-5.03749019702527
900	-5.0431013451048
901	-5.0487523611574
902	-5.05437241216555
903	-5.05999688151204
904	-5.06562135085853
905	-5.07124582020502
906	-5.0768680864519
907	-5.08246174269368
908	-5.08807956265855
909	-5.09369079143784
910	-5.09929981948596
911	-5.10488911975274
912	-5.11050685289423
913	-5.11613114113718
914	-5.12174232625226
915	-5.12735786709616
916	-5.13297122404379
917	-5.13858675172819
918	-5.14420444899082
919	-5.14981562668759
920	-5.15541160976546
921	-5.16103575216869
922	-5.16663391525596
923	-5.17224503977254
924	-5.17783887508382
925	-5.18343916772593
926	-5.18906100354607
927	-5.19465269215344
928	-5.20027232586993
929	-5.20589625457706
930	-5.21151589057204
931	-5.21711408369254
932	-5.22272511345822
933	-5.22834041522011
934	-5.23394930082008
935	-5.23958806696469
936	-5.24521831065776
937	-5.25084216673395
938	-5.25644474195428
939	-5.26205580905064
940	-5.26766474574409
941	-5.27327367447867
942	-5.27889742873679
943	-5.28450213158205
944	-5.29013642845737
945	-5.2957601692085
946	-5.30136491884793
947	-5.30698019788202
948	-5.31259547243534
949	-5.31820443212032
950	-5.32381968776417
951	-5.32942234465315
952	-5.3350186998853
953	-5.34064227120494
954	-5.34626375006245
955	-5.35186850561433
956	-5.35749413218192
957	-5.36311767393358
958	-5.36874121568523
959	-5.37436475743688
960	-5.37997166391729
961	-5.3855827161761
962	-5.39118131134492
963	-5.3967902582041
964	-5.40240540987144
965	-5.40800193932022
966	-5.41362325295611
967	-5.4192466299
968	-5.42487413135558
969	-5.43048309377093
970	-5.4360941067094
971	-5.44168866607295
972	-5.44730990972603
973	-5.45293320399405
974	-5.45854420080841
975	-5.46416747613418
976	-5.46977234300889
977	-5.47537720039334
978	-5.48099429555742
979	-5.48661954408009
980	-5.49223053429821
981	-5.49786186801807
982	-5.50348100845744
983	-5.50910420850357
984	-5.51473958125911
985	-5.5203709067808
986	-5.52599413773438
987	-5.53160118765043
988	-5.53721227049058
989	-5.54284756972008
990	-5.54846270999366
991	-5.55408590409049
992	-5.55970306082656
993	-5.56532222493129
994	-5.57094540382233
995	-5.57659265947647
996	-5.58221787905717
997	-5.5878451020297
998	-5.59346832626987
999	-5.59909155051003
1000	-5.60472675304877
1001	-5.61035398404441
1002	-5.61595531577328
1003	-5.62158649283789
1004	-5.62720972012103
1005	-5.6328289744667
1006	-5.63843830433533
1007	-5.64406150497074
1008	-5.64967480276998
1009	-5.65530194588197
1010	-5.66092513766224
1011	-5.6665483294425
1012	-5.67217152122276
1013	-5.67779471300303
1014	-5.68344350007798
1015	-5.68906672972817
1016	-5.69468209937837
1017	-5.70029942820821
1018	-5.70592067641779
1019	-5.71152624985675
1020	-5.71714747305345
1021	-5.72277065067902
1022	-5.72836843300963
1023	-5.73395839652866
1024	-5.73957758886787
1025	-5.74520262262203
1026	-5.75084322438597
1027	-5.75646828281304
1028	-5.7620914000896
1029	-5.76771451736616
1030	-5.7733492646719
1031	-5.77896852596563
1032	-5.78461486960628
1033	-5.79025542640544
1034	-5.79586702888065
1035	-5.80150563158894
1036	-5.80712111621385
1037	-5.81274429820336
1038	-5.81838094416943
1039	-5.82397916511526
1040	-5.82963112648558
1041	-5.83526775864761
1042	-5.84090248124169
1043	-5.84654103782613
1044	-5.85218151418549
1045	-5.85780480376655
1046	-5.86342809334762
1047	-5.86905901060893
1048	-5.87469374174163
1049	-5.88031325203486
1050	-5.88593466198414
1051	-5.89156366972268
1052	-5.89719647593309
1053	-5.90281980631467
1054	-5.9084317710327
1055	-5.91403994535783
1056	-5.9196537845529
1057	-5.92526761924571
1058	-5.93088333657255
1059	-5.93651790379955
1060	-5.94212798994653
1061	-5.94775124244481
1062	-5.9533970553279
1063	-5.95901470489741
1064	-5.96463985781782
1065	-5.97026313687998
1066	-5.97588641594213
1067	-5.98150969500428
1068	-5.9871217571385
1069	-5.99273941721736
1070	-5.99837013665698
1071	-6.00399153830372
1072	-6.00962225169543
1073	-6.01524366462611
1074	-6.0208743719923
1075	-6.02649765350006
1076	-6.03214691357343
1077	-6.0377739390866
1078	-6.04338429675674
1079	-6.04900205022377
1080	-6.05463459110929
1081	-6.0602486658653
1082	-6.06587565369928
1083	-6.07149895597234
1084	-6.07709462914325
1085	-6.08270685170547
1086	-6.08831171493591
1087	-6.09392208024856
1088	-6.09954345069054
1089	-6.10515565279848
1090	-6.11076418619109
1091	-6.11638735395627
1092	-6.12199223703702
1093	-6.1276135528832
1094	-6.13322574223271
1095	-6.1388269857457
1096	-6.14445190269157
1097	-6.15008228091796
1098	-6.1557090254949
1099	-6.16133213805469
1100	-6.16697340253819
1101	-6.17258021793722
1102	-6.17819789730286
1103	-6.18381738445179
1104	-6.18943506132394
1105	-6.19505454271725
1106	-6.20068124391072
1107	-6.20630433927973
1108	-6.21194905994111
1109	-6.21755778070832
1110	-6.22317728814096
1111	-6.22880937469012
1112	-6.23444685221353
1113	-6.2400646019554
1114	-6.24570385827389
1115	-6.25132700456157
1116	-6.25695551848019
1117	-6.26259297287253
1118	-6.26819828543604
1119	-6.27382143418049
1120	-6.27944458292493
1121	-6.28506773166937
1122	-6.29068554144048
1123	-6.29628734613888
1124	-6.30190335325486
1125	-6.30752468195142
1126	-6.31314955654657
1127	-6.31873722466047
1128	-6.32436028110109
1129	-6.3299833375417
1130	-6.33561169521815
1131	-6.34121357247246
1132	-6.3468260240788
1133	-6.35244199579911
1134	-6.35804211669209
1135	-6.36367389495468
1136	-6.36930391935317
1137	-6.37492692199588
1138	-6.38054641528653
1139	-6.38616941330278
1140	-6.39179416292156
1141	-6.39741541317311
1142	-6.40302442287507
1143	-6.40863167940698
1144	-6.41425638390109
1145	-6.4198793451965
1146	-6.42548313958235
1147	-6.43110259392686
1148	-6.43672378616087
1149	-6.44235714296137
1150	-6.44796966758174
1151	-6.45357524809221
1152	-6.45920335503521
1153	-6.46482626859434
1154	-6.47044572138163
1155	-6.47605998599113
1156	-6.48167942902899
1157	-6.48729541875219
1158	-6.4929045078036
1159	-6.49853426605766
1160	-6.50414681280459
1161	-6.50976967489094
1162	-6.51540456641651
1163	-6.52102229298598
1164	-6.52666231939041
1165	-6.5322852124742
1166	-6.53790981816312
1167	-6.54355153598911
1168	-6.54918129418239
1169	-6.55480422245114
1170	-6.56042373720164
1171	-6.56604836639724
1172	-6.57168321943123
1173	-6.57730616077509
1174	-6.58292910211895
1175	-6.58855204346281
1176	-6.59417158867752
1177	-6.59980131218524
1178	-6.60542086747479
1179	-6.61105735882211
1180	-6.61668877899418
1181	-6.62233203897593
1182	-6.62796348138597
1183	-6.63358648722686
1184	-6.63921623950257
1185	-6.64484430945457
1186	-6.65045891140004
1187	-6.65605500390021
1188	-6.66167293720385
1189	-6.66728918884711
1190	-6.67290375953284
1191	-6.67852671022917
1192	-6.68415971276373
1193	-6.68978769782387
1194	-6.6954190300084
1195	-6.70102864132256
1196	-6.70665327442052
1197	-6.71227790822013
1198	-6.71789920886314
1199	-6.72352217434721
1200	-6.72915845306736
1201	-6.73475815640221
1202	-6.74036615694429
1203	-6.74601399149234
1204	-6.75161539468885
1205	-6.75724330503979
1206	-6.76287784101452
1207	-6.76850080019554
1208	-6.77413202512721
1209	-6.77976655706725
1210	-6.78538458959619
1211	-6.79100756725146
1212	-6.79663713571608
1213	-6.80226176787556
1214	-6.80788146574147
1215	-6.81350444952546
1216	-6.81911593727712
1217	-6.82472413839201
1218	-6.83034872938491
1219	-6.83597495930889
1220	-6.84157499996342
1221	-6.84717503117824
1222	-6.85279956654869
1223	-6.85842246968682
1224	-6.8640323202467
1225	-6.86965194690184
1226	-6.87526179873191
1227	-6.88088466593254
1228	-6.88650753313318
1229	-6.89213040033382
1230	-6.89776463291018
1231	-6.90337940243269
1232	-6.9089893056643
1233	-6.91463483657703
1234	-6.92026257466269
1235	-6.92587576117323
1236	-6.93148571222608
1237	-6.93710857362934
1238	-6.94272498243853
1239	-6.94835267156777
1240	-6.9539819732086
1241	-6.95960966820547
1242	-6.96521163778488
1243	-6.97084412561885
1244	-6.97648624962612
1245	-6.98210913231331
1246	-6.98771598693778
1247	-6.99335166250908
1248	-6.99898894348443
1249	-7.00461183960015
1250	-7.01024911487832
1251	-7.01588639593661
1252	-7.02152368276574
1253	-7.02714663057167
1254	-7.03277754135654
1255	-7.03841959463245
1256	-7.04402985428447
1257	-7.04964487524863
1258	-7.05526783073324
1259	-7.0608765096975
1260	-7.06650261821599
1261	-7.07212556046312
1262	-7.07774375516652
1263	-7.0833698542967
1264	-7.08898963462828
1265	-7.09460783493677
1266	-7.10021972327736
1267	-7.10582530212192
1268	-7.11144662446079
1269	-7.1170695199732
1270	-7.12269713316617
1271	-7.12832474822553
1272	-7.1339555053306
1273	-7.139556457206
1274	-7.14517464434052
1275	-7.1507943960224
1276	-7.15641884199836
1277	-7.16204172463833
1278	-7.16766617000856
1279	-7.1732812469323
1280	-7.17891504429229
1281	-7.18453793240991
1282	-7.19016082052753
1283	-7.19578370864515
1284	-7.20141437395308
1285	-7.20704037961617
1286	-7.21266172742728
1287	-7.218298592806
1288	-7.22391530565083
1289	-7.22953666431541
1290	-7.23515647416247
1291	-7.24077937683574
1292	-7.24639455040722
1293	-7.25201435485275
1294	-7.25763107122899
1295	-7.26325549642988
1296	-7.26887067589324
1297	-7.27451203015054
1298	-7.28013800471757
1299	-7.28576090547184
1300	-7.29137458830094
1301	-7.29699594327597
1302	-7.30260502594457
1303	-7.30823556232647
1304	-7.3138661016632
1305	-7.31947980908007
1306	-7.32509657150704
1307	-7.33071944399728
1308	-7.33635453198679
1309	-7.34198657312284
1310	-7.34761404394392
1311	-7.35323846962278
1312	-7.35886441817394
1313	-7.36448124110644
1314	-7.37009502176161
1315	-7.37571791185266
1316	-7.38133321360431
1317	-7.3869530620106
1318	-7.39259563978086
1319	-7.39821551174817
1320	-7.40384748716364
1321	-7.40946132285768
1322	-7.41508119825907
1323	-7.42070409181008
1324	-7.42632095132021
1325	-7.43195137490046
1326	-7.43758481381418
1327	-7.44322427714026
1328	-7.44886525070629
1329	-7.45448218561757
1330	-7.4601156371126
1331	-7.46573858846575
1332	-7.47136603820614
1333	-7.47698449960859
1334	-7.48259846766501
1335	-7.48822140892316
1336	-7.49384435018131
1337	-7.49946729143946
1338	-7.50509471093998
1339	-7.51071616558515
1340	-7.51635252489562
1341	-7.52199335747211
1342	-7.52761187218131
1343	-7.53325715477318
1344	-7.53887569604568
1345	-7.54449869061887
1346	-7.55012910462801
1347	-7.55575803861886
1348	-7.5613854931329
1349	-7.5670173910782
1350	-7.57263893585655
1351	-7.57825752327897
1352	-7.58388349560595
1353	-7.58950651659004
1354	-7.59511921165375
1355	-7.60074959141828
1356	-7.60635787953472
1357	-7.61198088094184
1358	-7.61759652838766
1359	-7.6232048245563
1360	-7.6288248643507
1361	-7.63444783816944
1362	-7.64007521142366
1363	-7.64569086306825
1364	-7.65131090500608
1365	-7.65692216630705
1366	-7.66254512082033
1367	-7.66815346411621
1368	-7.67377348248431
1369	-7.67939641776026
1370	-7.68503247437407
1371	-7.69063794164527
1372	-7.69627251859148
1373	-7.70190564505607
1374	-7.70752714574419
1375	-7.71313121431863
1376	-7.71874398546054
1377	-7.7243669065671
1378	-7.72998113083245
1379	-7.73559969719947
1380	-7.74122260411072
1381	-7.74682670874611
1382	-7.75244670466463
1383	-7.75804792441179
1384	-7.76366934106254
1385	-7.76929219934683
1386	-7.77491505763111
1387	-7.78053935599582
1388	-7.7861766062803
1389	-7.79179948167595
1390	-7.79742235707161
1391	-7.80304523246726
1392	-7.80867528243517
1393	-7.81429386390599
1394	-7.81990671239225
1395	-7.82551382993452
1396	-7.83113524988934
1397	-7.83675380975862
1398	-7.84238379819785
1399	-7.84800665048319
1400	-7.85362236914083
1401	-7.85924949090744
1402	-7.86488088828594
1403	-7.8704952045815
1404	-7.87610951781943
1405	-7.88173946620653
1406	-7.88737225842425
1407	-7.89299511673824
1408	-7.89862223094092
1409	-7.90424367616547
1410	-7.90985378792547
1411	-7.91547380446502
1412	-7.92109806384472
1413	-7.92672091011146
1414	-7.93233528067244
1415	-7.93795811794677
1416	-7.94357249147137
1417	-7.94919109088649
1418	-7.95480968880291
1419	-7.96044236168738
1420	-7.96607081808969
1421	-7.97168381413621
1422	-7.97731928159387
1423	-7.98294212026414
1424	-7.98855233454288
1425	-7.99416674955084
1426	-7.99979376830298
1427	-8.00541518947503
1428	-8.01103521136852
1429	-8.01666222132009
1430	-8.02228643908102
1431	-8.02790926147523
1432	-8.03352510945092
1433	-8.0391367732463
1434	-8.04475261195615
1435	-8.05036984019836
1436	-8.05598567548905
1437	-8.06159455816585
1438	-8.06720482505619
1439	-8.07282758054254
1440	-8.07844340030843
1441	-8.08406614856912
1442	-8.08967642982651
1443	-8.09529916511704
1444	-8.10092190040758
1445	-8.10654463569811
1446	-8.11217289657069
1447	-8.11777907228938
1448	-8.12339627817874
1449	-8.12900934653743
1450	-8.13462516673115
1451	-8.1402409845396
1452	-8.14585542427167
1453	-8.15147810964189
1454	-8.15709255218542
1455	-8.16270699188237
1456	-8.16833651985333
1457	-8.17396193725214
1458	-8.17959420579648
1459	-8.18523195405263
1460	-8.19086286666338
1461	-8.19648557871508
1462	-8.20210965706314
1463	-8.20773510124405
1464	-8.21335645306575
1465	-8.21897916792142
1466	-8.2246032453501
1467	-8.23021506843747
1468	-8.23584457714248
1469	-8.24146728920567
1470	-8.24708864239897
1471	-8.25270727923363
1472	-8.25832184360016
1473	-8.26393911740085
1474	-8.26954825823148
1475	-8.27516958286865
1476	-8.28078008022244
1477	-8.28640274537159
1478	-8.29203351966301
1479	-8.29765754365408
1480	-8.30327212020674
1481	-8.30888939159075
1482	-8.31451070478668
1483	-8.32012797660832
1484	-8.32575736119978
1485	-8.33138002226503
1486	-8.33701074886951
1487	-8.34262535795553
1488	-8.34824936148366
1489	-8.35387470701622
1490	-8.35947726236645
1491	-8.3650918687274
1492	-8.37070781123873
1493	-8.37633044130521
1494	-8.38194237483492
1495	-8.38754762390088
1496	-8.3931582082603
1497	-8.39878079810417
1498	-8.40440338794804
1499	-8.41002597779191

==> immagini/values_txt/residual_values.txt <==
1	0
2	-10
3	nan
4	-5
5	-10
6	2
7	-5
8	-5.5
9	-5.5
10	-5.5
11	nan
12	-4
13	-9.5
14	0
15	-2.5
16	-5.5
17	1.5
18	3.5
19	nan
20	0
21	-1.5
22	0.5
23	-9.5
24	0
25	-8
26	-7
27	nan
28	-3
29	0
30	-0.5
31	0.5
32	0
33	-5.5
34	-2
35	nan
36	-0.5
37	1
38	0
39	nan
40	nan
41	nan
42	-6
43	1.5
44	-1
45	-8
46	-7
47	-6
48	-3.5
49	nan
50	0.5
51	-5
52	1
53	-5
54	-0.5
55	1.5
56	-2
57	nan
58	-3
59	-1
60	-6
61	-3.5
62	-2
63	2.5
64	-1.5
65	nan
66	-2.5
67	-2.5
68	-0.5
69	0.5
70	-0.5
71	3.5
72	-1
73	nan
74	-4.5
75	-4.5
76	-4
77	-3.5
78	-1.5
79	-3.5
80	-7
81	nan
82	-5
83	3
84	-2.5
85	-4.5
86	-1.5
87	-1
88	-4
89	nan
90	-3.5
91	-6.5
92	-3.5
93	nan
94	nan
95	nan
96	-6.5
97	-5.5
98	-3
99	-0.5
100	-5
101	3
102	2.5
103	nan
104	-7
105	-5
106	-3.5
107	-5
108	-1.5
109	-4.5
110	1
111	nan
112	-3
113	-3.5
114	-2
115	-1
116	-4.5
117	1.5
118	-5.5
119	nan
120	-3
121	-6.5
122	-7.5
123	-5.5
124	1
125	-8
126	-5
127	nan
128	-1.5
129	-2.5
130	-1
131	-6.5
132	-4
133	-5
134	0.5
135	nan
136	-5.5
137	1
138	-0.5
139	-2.5
140	-3
141	-0.5
142	-0.5
143	nan
144	-3.5
145	3.5
146	1.5
147	nan
148	nan
149	nan
150	-2.5
151	0
152	-0.5
153	1.5
154	-2.5
155	-3
156	3
157	nan
158	-3
159	2
160	-3
161	-4.5
162	0
163	-2.5
164	-3.5
165	nan
166	0
167	-5.5
168	-1.5
169	-1.5
170	-2.5
171	-5.5
172	-5
173	nan
174	-3
175	-4
176	0.5
177	-3.5
178	-2
179	-2.5
180	1.5
181	nan
182	-3.5
183	-3
184	-5
185	-7
186	-3
187	-1
188	-5.5
189	nan
190	-2.5
191	-2
192	-2
193	-1.5
194	-2.5
195	-2.5
196	-8
197	nan
198	-4
199	-6.5
200	2.5
201	nan
202	nan
203	nan
204	3.5
205	2.5
206	-6.5
207	1
208	-5
209	-6.5
210	-7.5
211	nan
212	-1.5
213	1.5
214	-4
215	0.5
216	-6
217	-4.5
218	-2.5
219	nan
220	-2
221	1
222	-3
223	-4.5
224	-7
225	-10
226	-2
227	nan
228	0
229	-2.5
230	-1
231	4
232	4
233	-4
234	-4
235	nan
236	-4
237	1.5
238	-3
239	-2
240	-5.5
241	-4.5
242	-4.5
243	nan
244	-3.5
245	-1.5
246	1
247	0
248	-4.5
249	-6.5
250	-2
251	nan
252	2
253	0
254	-2.5
255	nan
256	nan
257	nan
258	-1
259	0.5
260	3
261	2.5
262	-1
263	2
264	0
265	nan
266	1
267	-1
268	-4
269	-2
270	8
271	-4
272	2
273	nan
274	-3.5
275	1
276	0
277	-1
278	-0.5
279	-4.5
280	-1
281	nan
282	-2
283	-0.5
284	-4.5
285	3
286	-3
287	-6.5
288	-4
289	nan
290	-1.5
291	0
292	-1.5
293	4
294	-4
295	1
296	-5.5
297	nan
298	-2.5
299	0
300	-2.5
301	5
302	2
303	0.5
304	0.5
305	nan
306	1.5
307	-9.5
308	-3.5
309	nan
310	nan
311	nan
312	2.5
313	-3
314	0.5
315	-3
316	-1
317	2
318	-1
319	nan
320	-10
321	-10
322	-8
323	-8.5
324	-10
325	-10
326	-9.5
327	nan
328	-5.5
329	-9.5
330	-6
331	-7
332	-6.5
333	-10
334	-10
335	nan
336	-10
337	-8.5
338	-9
339	-9.5
340	-9
341	-6.5
342	1
343	nan
344	-7.5
345	-8
346	-5
347	-9
348	-10
349	-10
350	-9
351	nan
352	-7.5
353	-8
354	-7
355	-6
356	-1
357	-2
358	-4.5
359	nan
360	-10
361	-1.5
362	-8
363	nan
364	nan
365	nan
366	-5
367	-6
368	-8
369	-10
370	-7
371	-10
372	-8
373	nan
374	-10
375	-8.5
376	-0.5
377	-5.5
378	-3
379	-4.5
380	-6
381	nan
382	-5.5
383	-3
384	-8
385	-3
386	-3.5
387	-0.5
388	0
389	nan
390	-1.5
391	0.5
392	-5
393	-5
394	-4.5
395	0
396	-8.5
397	nan
398	-3.5
399	-2
400	-4.5
401	-6.5
402	-8.5
403	-3.5
404	-6
405	nan
406	-3.5
407	-3.5
408	-3.5
409	-2.5
410	-3.5
411	-2.5
412	-4.5
413	nan
414	-5.5
415	-8.5
416	-3.5
417	nan
418	nan
419	nan
420	-2
421	-4.5
422	-1
423	-3
424	-1.5
425	-2.5
426	-4
427	nan
428	-3
429	-3
430	-1
431	-5
432	-8
433	-8
434	-7
435	nan
436	-5.5
437	-5.5
438	-2
439	-0.5
440	-2.5
441	-7.5
442	-5
443	nan
444	2.5
445	-0.5
446	-1.5
447	4
448	-2.5
449	0
450	0
451	nan
452	-9
453	-5.5
454	-3
455	0.5
456	-3.5
457	-5
458	3.5
459	nan
460	-6
461	-2
462	0.5
463	-1
464	3
465	-2
466	-2.5
467	nan
468	-3
469	0
470	-5.5
471	nan
472	nan
473	nan
474	5.5
475	-5.5
476	-1
477	-2.5
478	5
479	5.5
480	1.5
481	nan
482	1
483	1
484	-4
485	-1.5
486	-1.5
487	1
488	-3
489	nan
490	2.5
491	-6
492	2.5
493	1
494	5
495	3
496	-3
497	nan
498	0.5
499	3
500	-5
501	1.5
502	-5.5
503	5.5
504	-1.5
505	nan
506	-3.5
507	1.5
508	-2.5
509	-2.5
510	-0.5
511	2.5
512	-2
513	nan
514	3
515	-1
516	-9
517	-4
518	4
519	-5
520	-3
521	nan
522	-4.5
523	0
524	-2
525	nan
526	nan
527	nan
528	-2
529	-4.5
530	-5
531	-6
532	0
533	-8.5
534	-3.5
535	nan
536	5
537	-2
538	-3.5
539	-4
540	2.5
541	1.5
542	-3
543	nan
544	-5
545	-4
546	-3.5
547	-7
548	-0.5
549	-5
550	1.5
551	nan
552	-1.5
553	-4.5
554	-10
555	-3.5
556	-6.5
557	-9.5
558	-2
559	nan
560	-4.5
561	-2.5
562	-3
563	0
564	1
565	-3.5
566	0
567	nan
568	-0.5
569	1
570	2.5
571	0
572	-4.5
573	-2
574	-3
575	nan
576	-1
577	-0.5
578	2.5
579	nan
580	nan
581	nan
582	-3
583	-5.5
584	-1.5
585	-1
586	-3
587	3
588	-6
589	nan
590	-2.5
591	-2.5
592	-6.5
593	-7.5
594	-5.5
595	-2
596	-3
597	nan
598	0.5
599	-4
600	-1
601	0.5
602	-0.5
603	-3.5
604	-3
605	nan
606	1.5
607	-1.5
608	3
609	1.5
610	-0.5
611	1
612	0.5
613	nan
614	-1.5
615	0
616	1
617	3
618	1.5
619	2
620	2.5
621	nan
622	-3
623	2.5
624	0.5
625	2.5
626	-1.5
627	0.5
628	4
629	nan
630	1.5
631	2
632	-1.5
633	nan
634	nan
635	nan
636	-5
637	4.5
638	-3.5
639	-2.5
640	0
641	3
642	0
643	nan
644	-2
645	-1.5
646	-2
647	2
648	0
649	-2.5
650	-2
651	nan
652	2
653	3
654	4
655	2.5
656	-5
657	6
658	1.5
659	nan
660	2.5
661	3.5
662	7
663	2
664	1
665	0.5
666	1
667	nan
668	1
669	-0.5
670	1.5
671	-2.5
672	-0.5
673	0.5
674	1.5
675	nan
676	6
677	10
678	8
679	3
680	6.5
681	4.5
682	6
683	nan
684	3.5
685	2.5
686	-1.5
687	nan
688	nan
689	nan
690	2
691	1
692	-3
693	-2.5
694	6.5
695	-1.5
696	6
697	nan
698	-1
699	3.5
700	7
701	0.5
702	4.5
703	2
704	2.5
705	nan
706	3.5
707	4.5
708	4
709	1.5
710	5.5
711	6.5
712	3.5
713	nan
714	-3.5
715	0.5
716	2
717	3
718	4.5
719	-3.5
720	1.5
721	nan
722	1.5
723	0.5
724	-1
725	3.5
726	0.5
727	1
728	1
729	nan
730	-1
731	3
732	0.5
733	-1
734	1
735	-2
736	4.5
737	nan
738	-1.5
739	1
740	2.5
741	nan
742	nan
743	nan
744	5.5
745	0.5
746	4.5
747	3.5
748	-2
749	5.5
750	5
751	nan
752	3.5
753	1
754	9.5
755	7
756	3.5
757	1.5
758	9.5
759	nan
760	8
761	3.5
762	5.5
763	1
764	3.5
765	2
766	-1
767	nan
768	-1
769	2.5
770	-2.5
771	-2.5
772	7.5
773	5
774	3.5
775	nan
776	-0.5
777	-1.5
778	5.5
779	0.5
780	-1
781	5
782	-0.5
783	nan
784	7.5
785	0
786	2
787	5.5
788	-0.5
789	-0.5
790	1.5
791	nan
792	6
793	-1
794	-2
795	nan
796	nan
797	nan
798	5.5
799	-1.5
800	6
801	-2.5
802	-2.5
803	0.5
804	0.5
805	nan
806	1
807	3
808	-4.5
809	-0.5
810	4
811	10
812	-0.5
813	nan
814	2
815	4
816	0.5
817	2
818	-2
819	1.5
820	-3
821	nan
822	1.5
823	0
824	1.5
825	-0.5
826	1.5
827	5.5
828	-1
829	nan
830	2
831	0.5
832	4
833	0.5
834	5.5
835	2
836	-2
837	nan
838	-2
839	1
840	3
841	1
842	5.5
843	-1.5
844	-0.5
845	nan
846	2
847	4
848	5
849	nan
850	nan
851	nan
852	4.5
853	6.5
854	0.5
855	5
856	1.5
857	-1.5
858	4.5
859	nan
860	2.5
861	3
862	4
863	3.5
864	6.5
865	-1.5
866	7
867	nan
868	2.5
869	3
870	3
871	2
872	4
873	0
874	-0.5
875	nan
876	3.5
877	1
878	4
879	1.5
880	4.5
881	2
882	1
883	nan
884	4.5
885	4
886	5.5
887	1.5
888	2.5
889	-3.5
890	-2
891	nan
892	-1
893	-5
894	-3.5
895	-1
896	5
897	1
898	2.5
899	nan
900	3
901	-6
902	1
903	nan
904	nan
905	nan
906	0.5
907	7
908	1.5
909	3
910	3.5
911	8
912	1.5
913	nan
914	3
915	2
916	2.5
917	2
918	1.5
919	3
920	6.5
921	nan
922	6
923	3
924	7
925	5.5
926	0.5
927	7.5
928	1
929	nan
930	1
931	6
932	3
933	2
934	3.5
935	-3.5
936	-1.5
937	nan
938	5
939	3
940	3.5
941	3.5
942	0
943	4.5
944	-2.5
945	nan
946	4.5
947	2
948	2
949	3.5
950	2
951	5
952	6.5
953	nan
954	0.5
955	4.5
956	-0.5
957	nan
958	nan
959	nan
960	4
961	3
962	6
963	3.5
964	2
965	6.5
966	0.5
967	nan
968	-1
969	3.5
970	3
971	7
972	0.5
973	0
974	3
975	nan
976	4.5
977	4.5
978	1.5
979	-0.5
980	3
981	-2
982	1
983	nan
984	-3
985	-2
986	0
987	4
988	3
989	-3
990	2
991	nan
992	1.5
993	1
994	0
995	-6
996	-0.5
997	-1
998	0
999	nan
1000	-3
1001	-1
1002	5.5
1003	-2
1004	0
1005	1
1006	3.5
1007	nan
1008	2.5
1009	-1
1010	0
1011	nan
1012	nan
1013	nan
1014	-6.5
1015	0
1016	2
1017	1.5
1018	0.5
1019	4.5
1020	0.5
1021	nan
1022	6.5
1023	8.5
1024	1
1025	-0.5
1026	-4.5
1027	-0.5
1028	0
1029	nan
1030	-3
1031	1
1032	-6
1033	-4.5
1034	3
1035	-4
1036	2
1037	nan
1038	-3.5
1039	6.5
1040	-7.5
1041	-3.5
1042	-3
1043	-4
1044	-4.5
1045	nan
1046	0
1047	-2
1048	-3
1049	1
1050	0.5
1051	-1.5
1052	-2.5
1053	nan
1054	3
1055	4
1056	2.5
1057	2.5
1058	2
1059	-3
1060	3.5
1061	nan
1062	-6
1063	1.5
1064	-0.5
1065	nan
1066	nan
1067	nan
1068	3
1069	1.5
1070	-2
1071	0.5
1072	-2
1073	0.5
1074	-2
1075	nan
1076	-7
1077	-1
1078	3.5
1079	1.5
1080	-2.5
1081	2.5
1082	-1
1083	nan
1084	7.5
1085	3
1086	5
1087	3.5
1088	0.5
1089	3
1090	4
1091	nan
1092	5
1093	0.5
1094	3
1095	6
1096	-0.5
1097	-2
1098	-1
1099	nan
1100	-5
1101	4.5
1102	1.5
1103	1
1104	1.5
1105	1
1106	-1
1107	nan
1108	-6
1109	4
1110	1
1111	-2.5
1112	-4
1113	1.5
1114	-4.5
1115	nan
1116	-1.5
1117	-4
1118	5
1119	nan
1120	nan
1121	nan
1122	1.5
1123	6
1124	2
1125	0.5
1126	-0.5
1127	10
1128	0
1129	nan
1130	-1.5
1131	6
1132	3
1133	2
1134	6.5
1135	-2.5
1136	-2
1137	nan
1138	1
1139	0
1140	-0.5
1141	0.5
1142	4
1143	4.5
1144	-0.5
1145	nan
1146	5.5
1147	1
1148	0.5
1149	-3
1150	3
1151	5
1152	-1.5
1153	nan
1154	1
1155	2.5
1156	1
1157	2
1158	4
1159	-2
1160	3
1161	nan
1162	-3.5
1163	1.5
1164	-5
1165	0
1166	-0.5
1167	-5.5
1168	-2
1169	nan
1170	1
1171	-0.5
1172	-3.5
1173	nan
1174	nan
1175	nan
1176	1
1177	-2
1178	1
1179	-4
1180	-2.5
1181	-6
1182	-2.5
1183	nan
1184	-2
1185	-1.5
1186	2.5
1187	8
1188	1.5
1189	2
1190	2.5
1191	nan
1192	-3
1193	-1.5
1194	-2.5
1195	4
1196	-0.5
1197	-0.5
1198	0.5
1199	nan
1200	-4
1201	7
1202	4.5
1203	-7.5
1204	6.5
1205	-1.5
1206	-3.5
1207	nan
1208	-2.5
1209	-3.5
1210	1.5
1211	0
1212	-2
1213	-0.5
1214	1
1215	nan
1216	3.5
1217	4.5
1218	-0.5
1219	-1
1220	7
1221	7
1222	-0.5
1223	nan
1224	4
1225	1
1226	4
1227	nan
1228	nan
1229	nan
1230	-3.5
1231	2.5
1232	4
1233	-7
1234	-1.5
1235	3
1236	4
1237	nan
1238	2
1239	-1.5
1240	-2
1241	-1.5
1242	6.5
1243	-3
1244	-6
1245	nan
1246	5
1247	-4
1248	-4.5
1249	0
1250	-4.5
1251	-4.5
1252	-4.5
1253	nan
1254	-2.5
1255	-6
1256	4
1257	2.5
1258	0
1259	4.5
1260	-1
1261	nan
1262	1.5
1263	-1
1264	1
1265	1.5
1266	3.5
1267	5.5
1268	0.5
1269	nan
1270	-1.5
1271	-1.5
1272	-2.5
1273	7
1274	1.5
1275	1
1276	-0.5
1277	nan
1278	-0.5
1279	2.5
1280	-3.5
1281	nan
1282	nan
1283	nan
1284	-2.5
1285	-1
1286	0.5
1287	-4.5
1288	2
1289	0.5
1290	1
1291	nan
1292	2.5
1293	1
1294	2
1295	-0.5
1296	2.5
1297	-6
1298	-1
1299	nan
1300	3
1301	0.5
1302	4.5
1303	-2.5
1304	-2.5
1305	3
1306	2
1307	nan
1308	-4
1309	-3
1310	-1.5
1311	-0.5
1312	-1
1313	2
1314	3
1315	nan
1316	2.5
1317	1
1318	-6.5
1319	1
1320	-3
1321	3
1322	1
1323	nan
1324	2
1325	-2.5
1326	-3.5
1327	-5.5
1328	-6
1329	2
1330	-3.5
1331	nan
1332	-1.5
1333	1.5
1334	3
1335	nan
1336	nan
1337	nan
1338	-1.5
1339	0.5
1340	-4.5
1341	-6
1342	1.5
1343	-7.5
1344	1.5
1345	nan
1346	-2.5
1347	-2
1348	-1.5
1349	-3
1350	0.5
1351	1.5
1352	-1
1353	nan
1354	3.5
1355	-2.5
1356	5
1357	0
1358	2.5
1359	5
1360	1
1361	nan
1362	-1.5
1363	2.5
1364	1
1365	4
1366	0
1367	5
1368	1
1369	nan
1370	-4.5
1371	6
1372	-4
1373	-3.5
1374	0.5
1375	6.5
1376	3.5
1377	nan
1378	3
1379	1.5
1380	0
1381	6.5
1382	1
1383	7.5
1384	0.5
1385	nan
1386	0
1387	-0.5
1388	-5
1389	nan
1390	nan
1391	nan
1392	-2.5
1393	1.5
1394	3.5
1395	5.5
1396	0.5
1397	1.5
1398	-2.5
1399	nan
1400	2.5
1401	-1.5
1402	-3
1403	3
1404	3
1405	-2.5
1406	-3.5
1407	nan
1408	-1.5
1409	0.5
1410	4.5
1411	1
1412	-0.5
1413	0
1414	3
1415	nan
1416	3
1417	1.5
1418	1.5
1419	-3.5
1420	-2
1421	3.5
1422	-4.5
1423	nan
1424	4.5
1425	3
1426	-1.5
1427	0.5
1428	1
1429	-1.5
1430	-0.5
1431	nan
1432	2.5
1433	4
1434	2.5
1435	2
1436	2.5
1437	5
1438	4.5
1439	nan
1440	2.5
1441	0
1442	4.5
1443	nan
1444	nan
1445	nan
1446	-2
1447	6
1448	2
1449	3.5
1450	2.5
1451	2.5
1452	3
1453	nan
1454	3
1455	3
1456	-2.5
1457	-1
1458	-3.5
1459	-5.5
1460	-3
1461	nan
1462	-0.5
1463	-1
1464	0.5
1465	0
1466	-0.5
1467	4
1468	-2.5
1469	nan
1470	0.5
1471	1.5
1472	3
1473	2
1474	5
1475	0.5
1476	4.5
1477	nan
1478	-3
1479	-0.5
1480	3
1481	2
1482	0.5
1483	2
1484	-2.5
1485	nan
1486	-3
1487	3
1488	-0.5
1489	-1
1490	7.5
1491	3
1492	2.5
1493	nan
1494	4
1495	6.5
1496	4.5
1497	nan
1498	nan
1499	nan

==> immagini/values_txt/tle_1335.txt <==
x	y
0	246359.504499435
1	246239.874504089
2	246118.677059174
3	245995.807994843
4	245871.011030197
5	245744.854881287
6	245616.333396912
7	245485.87027359
8	245353.749446869
9	245219.904741287
10	245084.173765182
11	244946.324075699
12	244806.719718933
13	244665.165790558
14	244521.32251358
15	244375.145610809
16	244226.850799561
17	244076.714143753
18	243924.487913132
19	243770.00847435
20	243613.332712173
21	243454.42218399
22	243293.236721039
23	243129.48251915
24	242963.159160614
25	242794.436952591
26	242623.337417603
27	242450.021789551
28	242274.019058228
29	242095.501218796
30	241914.315462112
31	241730.636127472
32	241543.986936569
33	241354.149492264
34	241161.742610931
35	240966.651319504
36	240768.856136322
37	240567.944522858
38	240364.041719437
39	240157.321350098
40	239947.382371902
41	239733.993518829
42	239517.151927948
43	239297.249330521
44	239074.192552567
45	238847.837682724
46	238618.067295074
47	238384.728382111
48	238147.976146698
49	237907.543886185
50	237663.210002899
51	237414.902938843
52	237162.694242477
53	236907.108394623
54	236647.506353378
55	236383.791484833
56	236116.163948059
57	235844.394178391
58	235568.404304504
59	235287.470371246
60	235002.18910408
61	234712.483779907
62	234418.627662659
63	234120.014947891
64	233816.579645157
65	233508.556999207
66	233195.489116669
67	232877.55786705
68	232554.135763168
69	232225.197874069
70	231891.205085754
71	231552.09945488
72	231207.660863876
73	230857.388795853
74	230501.542337418
75	230140.200481415
76	229772.568758011
77	229398.471996307
78	229018.081720352
79	228631.881910324
80	228239.389656067
81	227840.354791641
82	227434.798358917
83	227022.453546524
84	226603.538995743
85	226176.936157227
86	225743.090497971
87	225301.835916519
88	224853.045162201
89	224397.327566147
90	223933.59079361
91	223462.113368988
92	222982.341629028
93	222494.906238556
94	221998.753087997
95	221493.326992035
96	220979.12068367
97	220456.390897751
98	219925.077222824
99	219384.427070618
100	218833.806552887
101	218274.305030823
102	217704.811813354
103	217124.873451233
104	216534.185077667
105	215933.338882446
106	215322.28153801
107	214700.029634476
108	214067.156438828
109	213422.702577591
110	212767.309160233
111	212099.59736824
112	211419.987672806
113	210727.596420288
114	210022.139671326
115	209305.058439255
116	208574.851020813
117	207831.581420898
118	207074.497589111
119	206303.944417953
120	205519.66891861
121	204720.058420181
122	203905.227941513
123	203075.588275909
124	202231.61378479
125	201371.876554489
126	200496.120178223
127	199604.715003967
128	198696.797374725
129	197771.994602203
130	196829.746059418
131	195869.007568359
132	194891.1241436
133	193894.743141174
134	192880.88874054
135	191847.526769638
136	190795.12040329
137	189724.037132263
138	188632.343761444
139	187519.960861206
140	186385.249889374
141	185230.811325073
142	184054.982030869
143	182857.908288956
144	181637.846675873
145	180395.398122787
146	179130.94437027
147	177841.593666077
148	176528.560340881
149	175190.703510284
150	173828.017713547
151	172440.911518097
152	171028.338846207
153	169590.35764122
154	168125.817451477
155	166635.085670471
156	165117.533018112
157	163570.633277893
158	161995.283306122
159	160392.225120544
160	158761.921520233
161	157102.539924622
162	155412.044944763
163	153693.815128326
164	151945.182617188
165	150166.26745224
166	148353.552936554
167	146510.818731308
168	144637.346954346
169	142731.068214417
170	140794.338781357
171	138824.275806427
172	136823.192552567
173	134787.975702286
174	132720.783378601
175	130618.898664475
176	128482.237762451
177	126312.902132034
178	124110.745620728
179	121876.360580444
180	119607.552822113
181	117303.788694382
182	114965.68157959
183	112592.506645203
184	110186.604253769
185	107747.621856689
186	105275.94692421
187	102771.068767548
188	100231.743700027
189	97662.1923542023
190	95057.540189743
191	92419.0083179474
192	89749.8096218109
193	87049.1428489685
194	84319.2844429016
195	81556.1501712799
196	78765.9289722443
197	75946.3070201874
198	73099.5978374481
199	70222.1147041321
200	67315.8280315399
201	64384.7062740326
202	61426.6973552704
203	58447.2237071991
204	55442.3757019043
205	52416.6672363281
206	49369.1854743958
207	46301.1902198792
208	43213.328874588
209	40104.1350593567
210	36978.1877574921
211	33839.0895748138
212	30684.2411384583
213	27515.6673240662
214	24335.6565227509
215	21147.6820983887
216	17948.7952919006
217	14739.9882526398
218	11524.5772190094
219	8303.13589286804
220	5080.75382804871
221	1853.3739566803
222	-1372.24526405334
223	-4596.48294067383
224	-7820.29937934875
225	-11038.0416641235
226	-14254.358707428
227	-17464.2246646881
228	-20668.5182991028
229	-23859.557308197
230	-27040.0412082672
231	-30210.3827495575
232	-33366.6601753235
233	-36507.2677631378
234	-39631.2798633575
235	-42743.1987457275
236	-45835.2860412598
237	-48907.2593955994
238	-51959.1155853271
239	-54989.5330677032
240	-57997.59649086
241	-60979.8236484528
242	-63936.5338859558
243	-66871.231716156
244	-69779.0131340027
245	-72661.9493503571
246	-75516.2023677826
247	-78341.017288208
248	-81135.535369873
249	-83900.3642044067
250	-86636.2871932983
251	-89337.9474601746
252	-92010.2668685913
253	-94651.3744602203
254	-97262.1038398743
255	-99839.3863182068
256	-102381.927793503
257	-104893.828062057
258	-107370.118225098
259	-109813.003314972
260	-112220.416179657
261	-114596.036851883
262	-116939.410161972
263	-119248.286178589
264	-121523.485742569
265	-123764.262649536
266	-125971.475887299
267	-128143.905031204
268	-130281.811830521
269	-132387.633537292
270	-134459.202404022
271	-136500.006381989
272	-138508.164890289
273	-140482.010463715
274	-142423.936220169
275	-144333.107555389
276	-146211.949611664
277	-148056.665283203
278	-149870.589256287
279	-151653.717042923
280	-153408.255075455
281	-155132.660572052
282	-156825.745866776
283	-158490.558057785
284	-160124.976385117
285	-161731.141614914
286	-163307.425178528
287	-164856.206497192
288	-166378.294240952
289	-167873.520669937
290	-169342.63782692
291	-170784.778766632
292	-172200.151403427
293	-173590.800720215
294	-174956.009620667
295	-176295.739778519
296	-177610.415882111
297	-178902.590631485
298	-180172.039075851
299	-181417.709005356
300	-182640.691379547
301	-183840.716123581
302	-185020.027889252
303	-186176.412870407
304	-187311.001064301
305	-188425.785238266
306	-189519.953220367
307	-190595.235702515
308	-191650.239522934
309	-192686.449396133
310	-193702.777374268
311	-194700.66733551
312	-195680.434110641
313	-196641.752258301
314	-197585.579282761
315	-198512.512180328
316	-199423.91566658
317	-200317.775789261
318	-201195.062456131
319	-202056.855966568
320	-202903.134080887
321	-203733.753940582
322	-204548.523828506
323	-205348.718544006
324	-206135.874895096
325	-206908.606012344
326	-207667.626039505
327	-208412.77478981
328	-209144.667890549
329	-209863.244020462
330	-210568.674661636
331	-211261.782377243
332	-211942.153213501
333	-212611.394054413
334	-213268.846399307
335	-213914.805644989
336	-214549.191953659
337	-215172.260961533
338	-215785.0008564
339	-216386.148849487
340	-216976.752567291
341	-217557.043729782
342	-218128.086397171
343	-218689.494316101
344	-219240.768768311
345	-219782.639293671
346	-220315.309883118
347	-220838.852380753
348	-221352.875421524
349	-221858.094451904
350	-222354.971294403
351	-222843.710664749
352	-223324.576433182
353	-223797.135362625
354	-224261.426025391
355	-224718.242666245
356	-225167.178819656
357	-225608.678419113
358	-226042.226787567
359	-226469.039842606
360	-226889.237092972
361	-227302.427507401
362	-227708.805932999
363	-228108.258911133
364	-228501.627134323
365	-228888.154148102
366	-229268.057186127
367	-229641.794067383
368	-230009.760995865
369	-230372.178535461
370	-230728.658899307
371	-231079.540405273
372	-231424.446561813
373	-231763.938152313
374	-232098.064994812
375	-232426.560350418
376	-232749.731477737
377	-233067.944036484
378	-233381.622114182
379	-233690.380521774
380	-233993.987884521
381	-234292.960958481
382	-234587.348831177
383	-234877.021623611
384	-235161.764728546
385	-235442.028087616
386	-235718.504764557
387	-235990.771352768
388	-236258.949810028
389	-236522.94909668
390	-236782.834653854
391	-237038.241130829
392	-237289.756978989
393	-237537.986204147
394	-237782.470563889
395	-238023.297868729
396	-238260.251657486
397	-238493.777828217
398	-238723.835813522
399	-238950.151941299
400	-239172.925634384
401	-239392.411197662
402	-239608.934476852
403	-239822.336309433
404	-240032.579778671
405	-240239.59882164
406	-240443.518795013
407	-240644.540655136
408	-240842.396528244
409	-241037.117801666
410	-241228.97259903
411	-241418.317266464
412	-241605.2116642
413	-241789.116672516
414	-241970.336462021
415	-242148.982120514
416	-242324.954574585
417	-242498.237775803
418	-242668.742452621
419	-242837.040729523
420	-243003.047962189
421	-243166.849645615
422	-243328.117061615
423	-243487.074510574
424	-243643.818559647
425	-243798.223962784
426	-243950.332517624
427	-244099.971652985
428	-244247.61223793
429	-244393.480678558
430	-244537.349098206
431	-244679.060880661
432	-244818.655368805
433	-244956.398281097
434	-245092.139410019
435	-245225.673376083
436	-245357.247205734
437	-245487.120613098
438	-245615.405935287
439	-245741.868635178
440	-245866.492959976
441	-245989.33864212
442	-246110.465604782
443	-246229.868267059
444	-246347.314552307
445	-246463.116615295
446	-246577.368719101
447	-246690.239742279
448	-246801.589317322
449	-246911.269487381
450	-247019.407125473
451	-247126.038421631
452	-247231.171455383
453	-247334.518352509
454	-247436.354675293
455	-247537.001207352
456	-247636.433893204
457	-247734.459878922
458	-247830.969337463
459	-247926.138690948
460	-248020.102754593
461	-248112.548934937
462	-248203.526802063
463	-248293.198209763
464	-248381.812765121
465	-248469.313568115
466	-248555.549272537
467	-248640.557001114
468	-248724.320419312
469	-248806.973144531
470	-248888.287260056
471	-248968.325824738
472	-249047.167165756
473	-249125.101867676
474	-249202.142925262
475	-249277.971494675
476	-249352.679931641
477	-249426.332387924
478	-249498.9856987
479	-249570.449537277
480	-249640.680620193
481	-249709.973171234
482	-249778.482301712
483	-249846.12238884
484	-249912.693811417
485	-249978.273147583
486	-250042.952640533
487	-250106.66796875
488	-250169.320302963
489	-250230.901237488
490	-250291.62313652
491	-250351.691267014
492	-250410.9408741
493	-250469.295740128
494	-250526.695228577
495	-250583.324968338
496	-250639.096651077
497	-250693.839593887
498	-250747.653837204
499	-250800.732469559
500	-250853.260738373
501	-250905.013622284
502	-250955.926351547
503	-251006.016656876
504	-251055.421617508
505	-251104.032733917
506	-251151.695566177
507	-251198.555128098
508	-251244.765731812
509	-251290.44817543
510	-251335.473535538
511	-251379.711402893
512	-251423.240837097
513	-251466.11697197
514	-251508.270938873
515	-251549.567834854
516	-251590.101354599
517	-251630.13514328
518	-251669.694297791
519	-251708.62046814
520	-251746.811803818
521	-251784.376840591
522	-251821.399377823
523	-251857.692552567
524	-251893.209934235
525	-251928.057685852
526	-251962.495380402
527	-251996.471101761
528	-252029.852432251
529	-252062.608230591
530	-252094.780754089
531	-252126.440563202
532	-252157.426250458
533	-252187.708404541
534	-252217.393796921
535	-252246.704721451
536	-252275.628950119
537	-252303.991844177
538	-252331.760074615
539	-252359.024339676
540	-252385.811849594
541	-252411.969997406
542	-252437.445672989
543	-252462.439100266
544	-252487.11207962
545	-252511.409938812
546	-252535.166814804
547	-252558.385229111
548	-252581.185411453
549	-252603.507051468
550	-252625.236757278
551	-252646.351806641
552	-252667.034927368
553	-252687.45111084
554	-252707.501558304
555	-252727.066596985
556	-252746.128425598
557	-252764.806642532
558	-252783.040233612
559	-252800.705499649
560	-252817.811424255
561	-252834.551023483
562	-252851.064096451
563	-252867.218757629
564	-252882.905441284
565	-252898.147859573
566	-252913.0435009
567	-252927.518354416
568	-252941.435438156
569	-252954.853233337
570	-252967.969179153
571	-252980.865966797
572	-252993.432573318
573	-253005.551286697
574	-253017.277444839
575	-253028.677000046
576	-253039.671834946
577	-253050.138851166
578	-253060.149238586
579	-253069.91293335
580	-253079.478376389
581	-253088.722097397
582	-253097.537618637
583	-253106.002645493
584	-253114.177045822
585	-253121.943107605
586	-253129.20923233
587	-253136.071628571
588	-253142.73282814
589	-253149.207252502
590	-253155.35729599
591	-253161.116233826
592	-253166.562408447
593	-253171.729595184
594	-253176.498151779
595	-253180.79284668
596	-253184.733295441
597	-253188.505109787
598	-253192.103931427
599	-253195.382242203

==> immagini/values_txt/tle_2499.txt <==
x	y
0	253348.00235939
1	253343.876529694
2	253339.488782883
3	253334.78235054
4	253329.668140411
5	253324.327320099
6	253318.648658752
7	253312.568136215
8	253306.221252441
9	253299.539676666
10	253292.49915123
11	253285.094295502
12	253277.401147842
13	253269.361200333
14	253260.88530159
15	253252.156482697
16	253243.061141968
17	253233.534454346
18	253223.712997437
19	253213.52768898
20	253202.953073502
21	253191.983699799
22	253180.696540833
23	253169.031816483
24	253156.897518158
25	253144.480892181
26	253131.665088654
27	253118.383975983
28	253104.777194977
29	253090.771366119
30	253076.342382431
31	253061.484426498
32	253046.274471283
33	253030.651323318
34	253014.522211075
35	252998.075639725
36	252981.19254303
37	252963.805389404
38	252946.056522369
39	252927.870634079
40	252909.220148087
41	252890.102592468
42	252870.593746185
43	252850.630849838
44	252830.11961174
45	252809.251270294
46	252787.902395248
47	252766.006219864
48	252743.706914902
49	252720.926038742
50	252697.636117935
51	252673.831783295
52	252649.592269897
53	252624.851747513
54	252599.514209747
55	252573.773841858
56	252547.504867554
57	252520.634811401
58	252493.315263748
59	252465.464416504
60	252437.050548553
61	252408.071798325
62	252378.602622986
63	252348.579916
64	252317.904060364
65	252286.772357941
66	252255.055187225
67	252222.679489136
68	252189.795547485
69	252156.32118988
70	252122.224748611
71	252087.503421783
72	252052.232711792
73	252016.341995239
74	251979.735258102
75	251942.611063004
76	251904.835441589
77	251866.332967758
78	251827.259731293
79	251787.523004532
80	251747.095924377
81	251705.974346161
82	251664.232789993
83	251621.80264473
84	251578.5742836
85	251534.759019852
86	251490.215492249
87	251444.865608215
88	251398.869693756
89	251352.13217926
90	251304.617282867
91	251256.329269409
92	251207.338737488
93	251157.572015762
94	251106.923854828
95	251055.599172592
96	251003.459369659
97	250950.420320511
98	250896.647039413
99	250842.038007736
100	250786.558166504
101	250730.204090118
102	250673.053733826
103	250615.027109146
104	250556.016031265
105	250496.232177734
106	250435.521507263
107	250373.809431076
108	250311.255908966
109	250247.755811691
110	250183.271709442
111	250117.804544449
112	250051.419939041
113	249984.044927597
114	249915.564130783
115	249846.193433762
116	249775.774932861
117	249704.215579987
118	249631.699241638
119	249558.105558395
120	249483.394184113
121	249407.567213058
122	249330.691282272
123	249252.677257538
124	249173.418273926
125	249093.130113602
126	249011.646879196
127	248928.874559402
128	248844.990478516
129	248759.878383636
130	248673.489988327
131	248585.833341599
132	248496.961622238
133	248406.790410995
134	248315.194135666
135	248222.407697678
136	248128.250692368
137	248032.623437881
138	247935.669288635
139	247837.368249893
140	247737.619613647
141	247636.336669922
142	247533.662134171
143	247429.503213882
144	247323.80880928
145	247216.523803711
146	247107.782308578
147	246997.450679779
148	246885.392719269
149	246771.854499817
150	246656.630279541
151	246539.645120621
152	246421.042087555
153	246300.715744019
154	246178.610059738
155	246054.681468964
156	245929.02835083
157	245801.535261154
158	245672.050884247
159	245540.828500748
160	245407.653482437
161	245272.430105209
162	245135.307222366
163	244996.180355072
164	244854.979465485
165	244711.652204514
166	244566.313783646
167	244418.809316635
168	244269.00104332
169	244117.141437531
170	243962.998445511
171	243806.466485977
172	243647.710168839
173	243486.582683563
174	243323.032381058
175	243156.995178223
176	242988.580665588
177	242817.629873276
178	242643.967496872
179	242467.891235352
180	242289.118432999
181	242107.541559219
182	241923.334243774
183	241736.336727142
184	241546.459140778
185	241353.665210724
186	241158.045679092
187	240959.426904678
188	240757.629537582
189	240552.918327332
190	240345.037385941
191	240133.843774796
192	239919.520439148
193	239701.881837845
194	239480.836994171
195	239256.311664581
196	239028.421585083
197	238796.963163376
198	238561.739614487
199	238323.035209656
200	238080.527542114
201	237834.09437561
202	237583.915523529
203	237329.787672043
204	237071.577144623
205	236809.230838776
206	236542.809879303
207	236272.131345749
208	235996.963766098
209	235717.598724365
210	235433.690971375
211	235145.052724838
212	234851.921503067
213	234554.023061752
214	234251.234291077
215	233943.482078552
216	233630.822864532
217	233312.999427795
218	232989.806020737
219	232661.52397728
220	232327.762739182
221	231988.324239731
222	231643.405792236
223	231292.739984512
224	230936.161476135
225	230573.588813782
226	230205.074134827
227	229830.30364418
228	229449.004796982
229	229061.525156021
230	228667.399812698
231	228266.396707535
232	227858.746063232
233	227444.057590485
234	227022.204387665
235	226593.07021904
236	226156.652570724
237	225712.641044617
238	225260.726566315
239	224801.192251205
240	224333.580554962
241	223857.593126297
242	223373.473621368
243	222880.781175613
244	222379.278371811
245	221868.917201996
246	221349.622690201
247	220821.03707695
248	220282.806526184
249	219735.24388504
250	219177.75868988
251	218610.027980804
252	218032.31385231
253	217444.082710266
254	216845.083528519
255	216235.162801743
256	215614.287168503
257	214982.006572723
258	214337.915100098
259	213682.325969696
260	213014.554946899
261	212334.179409027
262	211641.55931282
263	210936.012039185
264	210217.235023499
265	209485.096130371
266	208739.380115509
267	207979.691614151
268	207205.521709442
269	206417.184396744
270	205613.883583069
271	204795.167301178
272	203961.297994614
273	203111.591619492
274	202245.695449829
275	201363.368537903
276	200464.402791977
277	199548.19534874
278	198614.31920433
279	197663.038562775
280	196693.432466507
281	195704.973323822
282	194698.017698288
283	193671.574234009
284	192625.348928452
285	191559.143852234
286	190472.610277176
287	189365.12471199
288	188236.033067703
289	187085.796804428
290	185913.297773361
291	184717.938871384
292	183500.149593353
293	182258.833250046
294	180993.46348381
295	179704.076496124
296	178390.15747261
297	177051.034629822
298	175686.157333374
299	174295.670360565
300	172878.630655289
301	171434.32103157
302	169963.291118622
303	168464.285598755
304	166936.851190567
305	165380.880086899
306	163796.032011032
307	162181.543645859
308	160536.805818558
309	158862.290746689
310	157156.64997673
311	155419.449056625
312	153651.35695076
313	151850.998218536
314	150017.993234634
315	148152.513134003
316	146253.913318634
317	144321.821134567
318	142355.634094238
319	140356.021511078
320	138321.744096756
321	136252.177877426
322	134148.779287338
323	132009.794158936
324	129835.152832031
325	127625.35965538
326	125379.970537186
327	123098.493534088
328	120780.95476532
329	118428.217342377
330	116039.20482254
331	113613.677709579
332	111153.10027504
333	108656.456008911
334	106123.788280487
335	103556.106521606
336	100953.185695648
337	98315.0648078918
338	95641.8037033081
339	92935.1440143585
340	90194.188741684
341	87419.1441917419
342	84612.2506885529
343	81772.3100147247
344	78900.3382720947
345	75997.8419246674
346	73065.0825634003
347	70102.3120441437
348	67110.472038269
349	64091.3605327606
350	61045.0187511444
351	57972.0140781403
352	54875.2570285797
353	51754.052898407
354	48609.6442489624
355	45444.1799201965
356	42258.4500980377
357	39053.4003658295
358	35830.3583583832
359	32591.7153167725
360	29337.4187583923
361	26069.0197792053
362	22789.7463779449
363	19499.1618766785
364	16198.9285545349
365	12891.8278923035
366	9578.25716781616
367	6260.07096672058
368	2938.72791671753
369	-383.252754211426
370	-3705.33541488647
371	-7026.70166969299
372	-10343.2636013031
373	-13655.6106414795
374	-16961.9944152832
375	-20259.5534439087
376	-23547.8623828888
377	-26825.6164646149
378	-30090.8141078949
379	-33341.403459549
380	-36577.1171131134
381	-39796.732257843
382	-42997.2245998383
383	-46178.8704128265
384	-49340.3660697937
385	-52479.1787376404
386	-55595.295835495
387	-58687.5414333344
388	-61754.801235199
389	-64795.0804214477
390	-67808.5932025909
391	-70794.5433998108
392	-73750.3616218567
393	-76677.2137126923
394	-79573.6096076965
395	-82438.0743770599
396	-85270.9622840881
397	-88071.5563468933
398	-90839.0633125305
399	-93572.6810703278
400	-96272.517578125
401	-98938.4065380096
402	-101568.505268097
403	-104164.159727097
404	-106725.023851395
405	-109249.42574501
406	-111738.496330261
407	-114191.954647064
408	-116609.443174362
409	-118990.619075775
410	-121336.318092346
411	-123646.34636116
412	-125919.618373871
413	-128157.691425323
414	-130360.460580826
415	-132527.150470734
416	-134658.77545929
417	-136755.487752914
418	-138817.123682022
419	-140843.999578476
420	-142836.84887886
421	-144796.092761993
422	-146720.75056839
423	-148612.525306702
424	-150471.550636292
425	-152297.254678726
426	-154091.105674744
427	-155853.086530685
428	-157583.424577713
429	-159282.452400208
430	-160951.026102066
431	-162589.564842224
432	-164197.69509697
433	-165776.743906021
434	-167327.039775848
435	-168848.208545685
436	-170341.593090057
437	-171807.517560959
438	-173245.993610382
439	-174657.556541443
440	-176042.991622925
441	-177402.729061127
442	-178736.401201248
443	-180045.597705841
444	-181330.351596832
445	-182590.45964241
446	-183827.172214508
447	-185040.718643188
448	-186231.340093613
449	-187399.382797241
450	-188545.595052719
451	-189670.365615845
452	-190773.500291824
453	-191856.1854496
454	-192918.718149185
455	-193960.747318268
456	-194983.458250046
457	-195987.036045074
458	-196971.624744415
459	-197937.747829437
460	-198885.85369873
461	-199816.328899384
462	-200729.030603409
463	-201624.974920273
464	-202504.356452942
465	-203367.01650238
466	-204213.801958084
467	-205044.994047165
468	-205860.641666412
469	-206661.183265686
470	-207447.111221313
471	-208218.603439331
472	-208975.592243195
473	-209718.939041138
474	-210448.795524597
475	-211164.958864212
476	-211868.341737747
477	-212558.950714111
478	-213236.881763458
479	-213902.533638
480	-214556.261512756
481	-215198.311815262
482	-215828.511270523
483	-216447.627830505
484	-217055.772441864
485	-217652.745248795
486	-218239.311834335
487	-218815.551025391
488	-219381.415800095
489	-219937.301450729
490	-220483.450738907
491	-221020.044536591
492	-221547.21900177
493	-222065.092027664
494	-222574.052558899
495	-223074.245571136
496	-223565.506454468
497	-224048.488006592
498	-224523.246715546
499	-224989.569124222
500	-225448.066427231
501	-225898.766759872
502	-226341.713056564
503	-226777.113922119
504	-227205.209428787
505	-227626.132863998
506	-228039.73025322
507	-228446.568284988
508	-228846.652854919
509	-229239.84422493
510	-229626.620458603
511	-230007.00336647
512	-230381.00822258
513	-230748.805057526
514	-231110.627140045
515	-231466.55509758
516	-231816.443044662
517	-232160.788125992
518	-232499.578495026
519	-232832.649175644
520	-233160.49168396
521	-233483.045131683
522	-233800.32359314
523	-234112.484045029
524	-234419.715745926
525	-234722.094028473
526	-235019.447397232
527	-235312.230792999
528	-235600.419540405
529	-235883.848934174
530	-236162.949777603
531	-236437.696153641
532	-236708.037876129
533	-236974.137411118
534	-237236.146633148
535	-237494.10735321
536	-237747.904548645
537	-237997.89887619
538	-238244.055810928
539	-238486.241235733
540	-238724.836055756
541	-238959.786273956
542	-239191.073591232
543	-239418.810365677
544	-239643.132642746
545	-239864.068948746
546	-240081.496770859
547	-240295.778879166
548	-240506.848302841
549	-240714.556865692
550	-240919.270414352
551	-241120.925168991
552	-241319.481222153
553	-241515.080955505
554	-241707.802116394
555	-241897.673725128
556	-242084.580505371
557	-242268.839227676
558	-242450.402349472
559	-242629.122716904
560	-242805.320775986
561	-242978.935415268
562	-243149.911411285
563	-243318.393796921
564	-243484.46241951
565	-243648.108444214
566	-243809.232473373
567	-243968.123634338
568	-244124.730207443
569	-244278.899097443
570	-244430.958187103
571	-244580.813739777
572	-244728.423675537
573	-244873.909011841
574	-245017.334537506
575	-245158.711759567
576	-245297.922050476
577	-245435.239128113
578	-245570.608839035
579	-245703.881225586
580	-245835.357727051
581	-245964.965389252
582	-246092.635292053
583	-246218.491575241
584	-246342.586843491
585	-246464.919685364
586	-246585.392457962
587	-246704.251344681
588	-246821.440320969
589	-246936.813213348
590	-247050.655653
591	-247162.885002136
592	-247273.450815201
593	-247382.453935623
594	-247489.942415237
595	-247595.911209106
596	-247700.267635345
597	-247803.24695015
598	-247904.779945374
599	-248004.730499268

==> immagini/values_txt/tle_2516.txt <==
x	y
0	249073.042808533
1	249017.716388702
2	248961.57857132
3	248904.756052017
4	248846.396863937
5	248787.88142395
6	248728.52388382
7	248668.454912186
8	248606.785448074
9	248544.968915939
10	248482.233016968
11	248418.787574768
12	248353.674449921
13	248288.362546921
14	248222.110237122
15	248155.118696213
16	248086.404870987
17	248017.452911377
18	247947.539819717
19	247876.821662903
20	247804.358070374
21	247731.51449585
22	247657.657884598
23	247582.888999939
24	247507.355508804
25	247429.98273468
26	247352.105447769
27	247273.259634018
28	247193.606630325
29	247112.059669495
30	247029.910179138
31	246946.810472488
32	246862.817985535
33	246776.914737701
34	246690.324323654
35	246602.764156342
36	246514.239459991
37	246423.745069504
38	246332.49458313
39	246240.209951401
40	246146.926954269
41	246051.590049744
42	245955.468357086
43	245858.243434906
44	245759.98526001
45	245659.582979202
46	245558.320112228
47	245455.878694534
48	245352.367176056
49	245246.639556885
50	245139.970193863
51	245032.066572189
52	244923.027929306
53	244811.724145889
54	244699.33924675
55	244585.713937759
56	244470.830610275
57	244353.629854202
58	244235.252922058
59	244115.574426651
60	243994.5604496
61	243871.176305771
62	243746.485712051
63	243620.398357391
64	243492.952472687
65	243362.958930969
66	243231.641115189
67	243098.823286057
68	242964.561883926
69	242827.689020157
70	242689.348020554
71	242549.427562714
72	242407.97177887
73	242263.769861221
74	242117.976705551
75	241970.588716507
76	241821.49694252
77	241669.62093544
78	241516.024888992
79	241360.71006012
80	241203.581924438
81	241043.557247162
82	240881.634525299
83	240717.935123444
84	240552.304773331
85	240383.618835449
86	240212.962804794
87	240040.38879776
88	239865.798816681
89	239687.981864929
90	239508.037870407
91	239326.02141571
92	239141.897802353
93	238954.406702042
94	238764.619235992
95	238572.682168961
96	238378.405889511
97	238180.702547073
98	237980.429468155
99	237777.923786163
100	237572.922428131
101	237364.337015152
102	237152.982789993
103	236939.25878334
104	236722.920499802
105	236502.780986786
106	236279.659095764
107	236053.966243744
108	235825.533103943
109	235593.061309814
110	235357.487081528
111	235119.124515533
112	234877.887817383
113	234632.358758926
114	234383.487220764
115	234131.649267197
116	233876.67489624
117	233617.251592636
118	233354.16617012
119	233088.043869019
120	232818.440172195
121	232544.350393295
122	232266.19178009
123	231984.793920517
124	231699.669769287
125	231409.757528305
126	231115.533611298
127	230817.853343964
128	230516.1828022
129	230209.397001266
130	229898.188386917
131	229583.069553375
132	229263.823638916
133	228939.11009407
134	228609.555109024
135	228275.899492264
136	227937.818628311
137	227593.967498779
138	227244.984371185
139	226891.535966873
140	226533.256902695
141	226169.048280716
142	225799.057388306
143	225424.547164917
144	225044.768293381
145	224658.720302582
146	224266.449144363
147	223869.429941177
148	223466.66649437
149	223057.266916275
150	222641.171985626
151	222219.790456772
152	221792.540237427
153	221358.059839249
154	220916.577798843
155	220469.326828003
156	220015.878223419
157	219554.661808014
158	219085.908891678
159	218610.971076965
160	218129.261598587
161	217639.42256546
162	217141.356313705
163	216636.886003494
164	216125.0271492
165	215604.660154343
166	215075.322011948
167	214539.111406326
168	213994.837347031
169	213441.652305603
170	212878.818555832
171	212308.605775833
172	211729.736146927
173	211141.398864746
174	210542.827152252
175	209936.054540634
176	209320.270227432
177	208694.137172699
178	208057.143278122
179	207411.3509655
180	206755.883516312
181	206089.570482254
182	205411.434188843
183	204723.857582092
184	204025.898046494
185	203316.245363235
186	202593.88775444
187	201861.743438721
188	201118.123044968
189	200362.422340393
190	199593.089883804
191	198813.09148407
192	198020.796430588
193	197215.666246414
194	196395.730413437
195	195564.559181213
196	194720.224214554
197	193862.065713882
198	192988.443864822
199	192102.603357315
200	191202.895698547
201	190288.316976547
202	189357.195014954
203	188412.8015728
204	187453.818016052
205	186479.074821472
206	185486.65722084
207	184480.318994522
208	183457.960123062
209	182419.402427673
210	181361.514667511
211	180289.051239014
212	179199.547895432
213	178092.939502716
214	176965.758605957
215	175823.103076935
216	174662.630464554
217	173483.87944603
218	172283.285892487
219	171066.033157349
220	169830.202459335
221	168574.880411148
222	167297.011476517
223	166001.273664474
224	164685.950368881
225	163350.523767471
226	161991.005990982
227	160612.704553604
228	159213.834917068
229	157793.674921036
230	156348.175516129
231	154883.691825867
232	153396.301374435
233	151887.512098312
234	150357.04302597
235	148799.224695206
236	147220.848545074
237	145620.144607544
238	143997.80099678
239	142345.583501816
240	140673.608039856
241	138977.103391647
242	137258.405288696
243	135510.429418564
244	133741.413635254
245	131947.269704819
246	130130.576856613
247	128284.730113983
248	126415.793094635
249	124523.048351288
250	122605.865659714
251	120659.941261292
252	118690.69452095
253	116696.656429291
254	114680.024230957
255	112633.592517853
256	110564.814933777
257	108469.520570755
258	106353.945415497
259	104206.754655838
260	102038.551811218
261	99844.2465782166
262	97630.4763717651
263	95386.5102100372
264	93119.1902198792
265	90830.6844902039
266	88520.7649326324
267	86182.5201301575
268	83821.9099559784
269	81441.4523639679
270	79041.0207080841
271	76613.5611743927
272	74166.2225818634
273	71698.5511417389
274	69214.9987297058
275	66702.7360954285
276	64175.8272972107
277	61629.5277767181
278	59069.6649589539
279	56483.1654453278
280	53884.3159942627
281	51269.7216491699
282	48641.8823070526
283	45992.2964038849
284	43330.6150856018
285	40657.2532863617
286	37972.4182376862
287	35271.222694397
288	32559.6318416595
289	29839.5724620819
290	27112.5388374329
291	24369.9976005554
292	21622.7054519653
293	18867.927942276
294	16110.9268074036
295	13341.9694862366
296	10571.6371002197
297	7796.18531608582
298	5024.68444252014
299	2244.95826721191
300	-535.183610916138
301	-3314.21110916138
302	-6088.09531211853
303	-8865.14037704468
304	-11639.124414444
305	-14408.2817783356
306	-17168.6408405304
307	-19928.3723068237
308	-22681.6409034729
309	-25426.474527359
310	-28157.7758712769
311	-30887.2426509857
312	-33605.788640976
313	-36312.4779281616
314	-39002.387714386
315	-41685.7529506683
316	-44357.6408615112
317	-47012.1340389252
318	-49649.2993831635
319	-52276.6989936829
320	-54887.567243576
321	-57479.4657058716
322	-60051.4140758514
323	-62610.719499588
324	-65150.0763454437
325	-67670.3502140045
326	-70166.1937122345
327	-72649.1407966614
328	-75109.1630783081
329	-77548.0545730591
330	-79961.8664302826
331	-82358.4497928619
332	-84731.7826290131
333	-87081.3033542633
334	-89406.508605957
335	-91710.7133197784
336	-93992.6819553375
337	-96248.6320285797
338	-98479.251247406
339	-100687.666948318
340	-102873.097841263
341	-105032.731567383
342	-107163.531692505
343	-109274.163236618
344	-111359.531106949
345	-113420.532728195
346	-115451.632455826
347	-117461.944705963
348	-119446.999864578
349	-121407.499286652
350	-123338.30888176
351	-125247.169652939
352	-127133.589212418
353	-128992.189622879
354	-130824.07343483
355	-132633.181564331
356	-134420.223550797
357	-136179.956523895
358	-137912.766553879
359	-139624.611598969
360	-141313.434236526
361	-142977.148212433
362	-144613.979448318
363	-146230.928916931
364	-147824.22602272
365	-149393.896287918
366	-150937.653181076
367	-152461.326871872
368	-153963.692747116
369	-155441.945762634
370	-156896.664087296
371	-158331.27425766
372	-159745.569166183
373	-161136.756570816
374	-162506.073480606
375	-163854.821743011
376	-165184.315538406
377	-166492.937486649
378	-167779.595802307
379	-169047.709442139
380	-170297.063238144
381	-171526.562721252
382	-172735.254062653
383	-173926.246156693
384	-175099.584535599
385	-176254.098731995
386	-177388.961591721
387	-178506.490585327
388	-179608.446956635
389	-180692.111999512
390	-181757.26432991
391	-182805.975566864
392	-183840.121919632
393	-184857.017549515
394	-185856.07201004
395	-186840.445699692
396	-187810.790597916
397	-188764.896299362
398	-189702.264141083
399	-190625.75365448
400	-191536.181427002
401	-192431.347568512
402	-193310.832767487
403	-194176.83565712
404	-195031.462659836
405	-195871.012594223
406	-196696.629808426
407	-197509.524517059
408	-198311.155935287
409	-199099.007556915
410	-199873.496154785
411	-200636.681621552
412	-201388.758979797
413	-202128.585138321
414	-202855.600885391
415	-203571.972078323
416	-204278.054798126
417	-204972.664552689
418	-205655.615886688
419	-206327.650905609
420	-206991.055295944
421	-207643.139307022
422	-208284.918706894
423	-208916.139129639
424	-209539.391967773
425	-210152.048728943
426	-210755.098047256
427	-211348.210453033
428	-211933.717025757
429	-212510.071615219
430	-213076.461183548
431	-213634.247127533
432	-214184.76852417
433	-214726.727020264
434	-215259.389450073
435	-215783.949850082
436	-216301.808694839
437	-216811.432039261
438	-217312.829204559
439	-217806.153596878
440	-218293.943876266
441	-218773.383403778
442	-219245.363666534
443	-219709.735025406
444	-220169.017902374
445	-220620.4789505
446	-221064.789611816
447	-221502.312231064
448	-221934.775676727
449	-222360.286964417
450	-222778.938325882
451	-223191.362285614
452	-223598.76981926
453	-223999.667621613
454	-224394.510988235
455	-224783.12610054
456	-225167.45790863
457	-225545.516361237
458	-225917.92373848
459	-226284.442886353
460	-226647.022888184
461	-227003.717596054
462	-227355.135379791
463	-227700.981523514
464	-228043.05739212
465	-228379.906635284
466	-228711.6776371
467	-229038.171743393
468	-229361.197345734
469	-229679.315483093
470	-229992.686252594
471	-230300.920049667
472	-230606.232744217
473	-230906.670095444
474	-231202.928503036
475	-231494.18245697
476	-231782.757270813
477	-232066.871492386
478	-232346.830781937
479	-232622.161241531
480	-232894.917573929
481	-233163.714443207
482	-233428.388116837
483	-233688.891309738
484	-233946.917606354
485	-234201.218111038
486	-234451.654233932
487	-234698.120321274
488	-234942.417238235
489	-235182.89056015
490	-235420.054309845
491	-235653.229272842
492	-235884.61854744
493	-236112.302970886
494	-236336.884670258
495	-236557.663021088
496	-236776.716911316
497	-236992.466072083
498	-237205.118213654
499	-237414.414981842
500	-237621.862297058
501	-237826.282619476
502	-238027.794723511
503	-238226.098646164
504	-238422.704641342
505	-238616.369920731
506	-238807.469999313
507	-238995.334411621
508	-239181.80365181
509	-239365.414073944
510	-239546.692298889
511	-239724.715877533
512	-239901.543153763
513	-240075.668712616
514	-240247.528108597
515	-240416.417770386
516	-240584.072238922
517	-240749.3163414
518	-240912.356500626
519	-241072.547424316
520	-241231.60959816
521	-241388.459306717
522	-241543.099164963
523	-241695.004575729
524	-241846.010818481
525	-241994.793876648
526	-242141.622173309
527	-242285.758087158
528	-242429.07868576
529	-242570.294408798
530	-242709.667573929
531	-242846.45126915
532	-242982.496873856
533	-243116.548744202
534	-243248.806108475
535	-243378.684116364
536	-243507.838502884
537	-243635.103683472
538	-243760.675163269
539	-243883.952453613
540	-244006.574525833
541	-244127.35411644
542	-244246.637493134
543	-244363.655296326
544	-244480.080898285
545	-244594.75938797
546	-244708.024450302
547	-244819.102209091
548	-244929.598709106
549	-245038.532213211
550	-245146.036640167
551	-245251.519422531
552	-245356.430942535
553	-245459.859550476
554	-245561.979627609
555	-245662.056182861
556	-245761.6587677
557	-245859.812208176
558	-245956.810665131
559	-246051.749185562
560	-246146.3424263
561	-246239.519550323
562	-246331.602775574
563	-246421.692857742
564	-246511.476984024
565	-246599.954263687
566	-246687.282842636
567	-246772.793134689
568	-246857.96049118
569	-246941.959064484
570	-247024.832324982
571	-247105.941482544
572	-247186.744421005
573	-247266.43747139
574	-247345.062826157
575	-247421.942813873
576	-247498.648103714
577	-247574.170042038
578	-247648.774436951
579	-247721.652145386
580	-247794.380907059
581	-247865.986236572
582	-247936.719644547
583	-248005.776302338
584	-248074.67830658
585	-248142.37336731
586	-248209.378211975
587	-248275.572935104
588	-248340.157489777
589	-248404.404981613
590	-248467.875074387
591	-248530.542970657
592	-248591.70611763
593	-248652.495944977
594	-248712.610349655
595	-248771.930589676
596	-248829.793785095
597	-248887.300260544
598	-248944.200899124
599	-249000.292612076

==> immagini/values_txt/tle_30882.txt <==
x	y
0	251417.08442688
1	251389.473800659
2	251361.347265244
3	251332.798206329
4	251303.648218155
5	251273.999282837
6	251243.897165298
7	251213.196252823
8	251182.009782791
9	251150.275379181
10	251117.979974747
11	251085.221422195
12	251051.827615738
13	251017.890512466
14	250983.474140167
15	250948.408180237
16	250912.809484482
17	250876.641693115
18	250839.860832214
19	250802.568979263
20	250764.608215332
21	250726.057645798
22	250686.988660812
23	250647.221075058
24	250606.870651245
25	250565.922803879
26	250524.303916931
27	250482.123416901
28	250439.236862183
29	250395.706394196
30	250351.615606308
31	250306.769493103
32	250261.287212372
33	250215.174171448
34	250168.328430176
35	250120.861509323
36	250072.648487091
37	250023.734422684
38	249974.206668854
39	249923.864637375
40	249872.82818222
41	249821.120584488
42	249768.611146927
43	249715.41604805
44	249661.433547974
45	249606.680263519
46	249551.253751755
47	249494.953353882
48	249437.891504288
49	249380.107959747
50	249321.448488235
51	249262.033958435
52	249201.781095505
53	249140.684894562
54	249078.843870163
55	249016.062372208
56	248952.447977066
57	248888.054485321
58	248822.701093674
59	248756.511163712
60	248689.434944153
61	248621.426937103
62	248552.592344284
63	248482.750995636
64	248411.993055344
65	248340.384000778
66	248267.7271595
67	248194.149255753
68	248119.616222382
69	248044.061477661
70	247967.589624405
71	247890.033332825
72	247811.465789795
73	247731.968473434
74	247651.323730469
75	247569.660032272
76	247486.971328735
77	247403.149616241
78	247318.311185837
79	247232.304626465
80	247145.184106827
81	247057.03279686
82	246967.629760742
83	246877.103212357
84	246785.462585449
85	246692.566328049
86	246598.541854858
87	246503.258359909
88	246406.736715317
89	246309.077260971
90	246210.046976089
91	246109.770692825
92	246008.280853271
93	245905.403635025
94	245801.267946243
95	245695.762226105
96	245588.893724442
97	245480.753044128
98	245371.110040665
99	245260.091461182
100	245147.736751556
101	245033.841659546
102	244918.547691345
103	244801.765996933
104	244683.458414078
105	244563.74007988
106	244442.376771927
107	244319.48156929
108	244195.106401443
109	244069.029838562
110	243941.389919281
111	243812.120069504
112	243681.155385971
113	243548.604705811
114	243414.249649048
115	243278.195119858
116	243140.496391296
117	243000.901948929
118	242859.565555573
119	242716.442182541
120	242571.420597076
121	242424.616531372
122	242275.836957932
123	242125.150453568
124	241972.632638931
125	241818.013156891
126	241661.441200256
127	241502.891378403
128	241342.220016479
129	241179.550935745
130	241014.699754715
131	240847.70759201
132	240678.667207718
133	240507.294155121
134	240333.723773956
135	240157.967189789
136	239979.825733185
137	239799.431703568
138	239616.629383087
139	239431.42672348
140	239243.909934998
141	239053.795114517
142	238861.228208542
143	238666.211837769
144	238468.510267258
145	238268.280921936
146	238065.373422623
147	237859.756134033
148	237651.539232254
149	237440.418384552
150	237226.525138855
151	237009.903762817
152	236790.260562897
153	236567.758058548
154	236342.265548706
155	236113.724838257
156	235882.237194061
157	235647.497175217
158	235409.640827179
159	235168.700239182
160	234924.359920502
161	234676.786588669
162	234425.875623703
163	234171.499708176
164	233913.789587021
165	233652.443183899
166	233387.562889099
167	233119.189622879
168	232846.985980988
169	232571.127429962
170	232291.505474091
171	232007.967552185
172	231720.634168625
173	231429.209352493
174	231133.783029556
175	230834.40357399
176	230530.677703857
177	230222.803108215
178	229910.711467743
179	229594.150953293
180	229273.262393951
181	228947.785320282
182	228617.747867584
183	228283.2051754
184	227943.76052475
185	227599.588579178
186	227250.626050949
187	226896.593765259
188	226537.64849472
189	226173.504846573
190	225804.15161705
191	225429.682811737
192	225049.646678925
193	224664.214004517
194	224273.365028381
195	223876.724170685
196	223474.454217911
197	223066.334791183
198	222652.265878677
199	222232.33045578
200	221806.087291718
201	221373.697465897
202	220935.130867004
203	220489.940692902
204	220038.344141006
205	219580.073135376
206	219115.031515121
207	218643.304843903
208	218164.369703293
209	217678.416257858
210	217185.392017365
211	216684.862369537
212	216176.995018005
213	215661.495130539
214	215138.276351929
215	214607.422513962
216	214068.331951141
217	213521.246610641
218	212966.082946777
219	212402.318477631
220	211830.190935135
221	211249.372703552
222	210659.697471619
223	210061.282335281
224	209453.540845871
225	208836.622926712
226	208210.469264984
227	207574.516647339
228	206928.984996796
229	206273.554904938
230	205608.021060944
231	204932.471895218
232	204246.276941299
233	203549.652099609
234	202842.489891052
235	202124.10377121
236	201394.800916672
237	200654.273511887
238	199902.174861908
239	199138.620296478
240	198363.023000717
241	197575.482603073
242	196775.962255478
243	195963.687667847
244	195138.959976196
245	194301.483203888
246	193450.838579178
247	192587.18148613
248	191709.875045776
249	190818.958658218
250	189914.468297958
251	188995.546125412
252	188062.45177269
253	187115.008964539
254	186152.598241806
255	185175.427448273
256	184182.915727615
257	183175.030958176
258	182151.764104843
259	181112.2389431
260	180056.799816132
261	178985.250694275
262	177896.772827148
263	176791.767866135
264	175669.583007812
265	174530.100166321
266	173373.451307297
267	172198.615119934
268	171005.966915131
269	169795.386138916
270	168566.010057449
271	167318.146577835
272	166051.310054779
273	164765.281019211
274	163460.205432892
275	162135.023654938
276	160790.253267288
277	159425.729541779
278	158040.425868988
279	156634.988798141
280	155208.778381348
281	153761.496946335
282	152293.483203888
283	150803.6759758
284	149292.554105759
285	147760.031944275
286	146205.102897644
287	144628.409801483
288	143029.518842697
289	141408.021894455
290	139764.334552765
291	138097.434015274
292	136407.924655914
293	134695.842468262
294	132959.971355438
295	131201.285160065
296	129419.426351547
297	127613.930980682
298	125785.272226334
299	123932.722637177
300	122056.776435852
301	120157.621442795
302	118234.184581757
303	116287.499549866
304	114317.368452072
305	112323.296089172
306	110306.172229767
307	108265.102111816
308	106200.824041367
309	104113.738922119
310	102002.709253311
311	99868.9875659943
312	97712.7561168671
313	95533.2856788635
314	93331.7123394012
315	91107.7056694031
316	88861.6504421234
317	86594.2761859894
318	84304.6722812653
319	81994.3085155487
320	79663.4854297638
321	77311.4308681488
322	74939.8107624054
323	72548.2901916504
324	70137.4258575439
325	67708.2463817596
326	65259.8728466034
327	62793.953950882
328	60311.1778335571
329	57810.7598514557
330	55294.4994831085
331	52762.513551712
332	50215.2512493134
333	47654.0408325195
334	45078.1944999695
335	42489.5444583893
336	39888.8778343201
337	37275.4162368774
338	34651.4429664612
339	32017.1127300262
340	29372.765296936
341	26720.151758194
342	24058.7042198181
343	21390.3396377563
344	18715.8152542114
345	16034.6574268341
346	13349.1139125824
347	10659.5210647583
348	7966.28215408325
349	5271.13570785522
350	2573.67597961426
351	-124.219352722168
352	-2821.4361743927
353	-5518.91875076294
354	-8214.04738616943
355	-10906.3851184845
356	-13595.8965511322
357	-16280.7243022919
358	-18960.9384918213
359	-21635.1284618378
360	-24302.2042255402
361	-26962.6845321655
362	-29614.4854812622
363	-32257.0731830597
364	-34890.5197429657
365	-37512.9502601624
366	-40124.6111068726
367	-42724.2071876526
368	-45310.6832485199
369	-47884.8075885773
370	-50444.4919700623
371	-52989.2542686462
372	-55519.5797271729
373	-58033.6669521332
374	-60531.5557193756
375	-63012.5692958832
376	-65475.7217006683
377	-67921.6875610352
378	-70348.7584686279
379	-72756.4815883636
380	-75145.7860927582
381	-77514.7472705841
382	-79863.6522369385
383	-82192.2433071136
384	-84499.4222259521
385	-86786.107170105
386	-89050.9464626312
387	-91293.5392665863
388	-93514.8062610626
389	-95713.4046440125
390	-97889.424943924
391	-100042.982681274
392	-102173.217294693
393	-104281.054176331
394	-106365.33290863
395	-108425.9412117
396	-110463.981498718
397	-112477.961742401
398	-114468.393949509
399	-116435.629516602
400	-118378.797620773
401	-120298.808660507
402	-122195.024871826
403	-124067.242658615
404	-125916.616540909
405	-127742.049285889
406	-129543.954467773
407	-131322.773281097
408	-133077.975542068
409	-134810.378202438
410	-136519.50056076
411	-138205.337919235
412	-139869.037569046
413	-141509.607639313
414	-143127.471237183
415	-144723.377721786
416	-146296.70655632
417	-147848.22187233
418	-149377.796081543
419	-150885.426702499
420	-152372.092939377
421	-153837.111186981
422	-155280.892490387
423	-156704.191965103
424	-158106.477478027
425	-159488.446399689
426	-160850.173015594
427	-162191.600822449
428	-163513.716320038
429	-164815.992181778
430	-166098.698541641
431	-167362.740373611
432	-168607.618076324
433	-169833.886491776
434	-171041.770950317
435	-172231.296392441
436	-173403.244737625
437	-174557.231975555
438	-175693.561738968
439	-176813.122592926
440	-177915.351652145
441	-179000.831108093
442	-180069.93135643
443	-181122.439798355
444	-182159.232801437
445	-183180.01594162
446	-184184.986164093
447	-185174.990034103
448	-186149.590381622
449	-187109.212862015
450	-188054.298175812
451	-188984.683372498
452	-189901.056413651
453	-190803.232629776
454	-191691.41276741
455	-192566.381317139
456	-193427.659116745
457	-194275.693397522
458	-195110.958080292
459	-195933.206062317
460	-196743.057714462
461	-197540.421661377
462	-198325.442638397
463	-199098.813488007
464	-199860.145086288
465	-200609.82062912
466	-201348.269519806
467	-202075.279415131
468	-202791.38492775
469	-203496.533477783
470	-204190.814954758
471	-204874.909017563
472	-205548.416509628
473	-206211.658899307
474	-206865.114095688
475	-207508.539308548
476	-208142.340484619
477	-208766.591104507
478	-209381.343582153
479	-209987.11482811
480	-210583.611236572
481	-211171.134931564
482	-211750.104501724
483	-212320.256608963
484	-212881.987827301
485	-213435.376550674
486	-213980.421728134
487	-214517.614318848
488	-215046.718723297
489	-215567.89623642
490	-216081.642961502
491	-216587.667070389
492	-217086.267679214
493	-217577.614395142
494	-218061.657043457
495	-218538.799045563
496	-219008.853088379
497	-219471.981256485
498	-219928.610490799
499	-220378.446905136
500	-220821.773391724
501	-221258.791284561
502	-221689.373138428
503	-222113.905578613
504	-222532.249658585
505	-222944.501537323
506	-223351.072072983
507	-223751.672410965
508	-224146.545598984
509	-224535.910053253
510	-224919.622928619
511	-225298.023496628
512	-225670.987297058
513	-226038.604967117
514	-226401.255447388
515	-226758.641326904
516	-227110.972156525
517	-227458.514472961
518	-227801.064155579
519	-228138.919424057
520	-228472.032831192
521	-228800.426170349
522	-229124.446901321
523	-229443.836048126
524	-229758.783788681
525	-230069.50810051
526	-230375.837491989
527	-230678.025281906
528	-230976.040214539
529	-231269.894386292
530	-231559.90369606
531	-231845.816682816
532	-232127.794277191
533	-232406.08646965
534	-232680.475883484
535	-232951.186767578
536	-233218.24454689
537	-233481.624130249
538	-233741.588506699
539	-233997.941345215
540	-234250.812665939
541	-234500.438531876
542	-234746.596363068
543	-234989.485206604
544	-235229.165588379
545	-235465.570129395
546	-235698.95234108
547	-235929.144683838
548	-236156.230453491
549	-236380.462331772
550	-236601.610780716
551	-236819.840190887
552	-237035.247932434
553	-237247.734937668
554	-237457.530286789
555	-237664.494342804
556	-237868.702266693
557	-238070.380279541
558	-238269.298936844
559	-238465.615776062
560	-238659.452192307
561	-238850.670951843
562	-239039.477746964
563	-239225.785552979
564	-239409.619693756
565	-239591.213005066
566	-239770.342000961
567	-239947.135700226
568	-240121.735567093
569	-240293.990203857
570	-240464.090896606
571	-240631.955657959
572	-240797.612405777
573	-240961.276081085
574	-241122.721223831
575	-241282.073799133
576	-241439.491510391
577	-241594.791185379
578	-241748.147638321
579	-241899.53298378
580	-242048.918735504
581	-242196.519861221
582	-242342.133964539
583	-242485.868543625
584	-242627.878898621
585	-242767.97892952
586	-242906.328193665
587	-243042.919729233
588	-243177.713466644
589	-243310.897863388
590	-243442.296987534
591	-243571.996814728
592	-243700.165704727
593	-243826.606487274
594	-243951.454320908
595	-244074.744607925
596	-244196.408662796
597	-244316.614341736
598	-244435.213411331
599	-244552.280790329

==> immagini/values_txt/tle_31324.txt <==
x	y
0	256555.425153732
1	256573.346565247
2	256591.079048157
3	256608.646966934
4	256626.035713196
5	256643.231910706
6	256660.261190414
7	256677.107816696
8	256693.760923386
9	256710.241386414
10	256726.536621094
11	256742.63876915
12	256758.55991745
13	256774.295066833
14	256789.837308884
15	256805.189170837
16	256820.355184555
17	256835.327627182
18	256850.100055695
19	256864.687458038
20	256879.079219818
21	256893.263000488
22	256907.261800766
23	256921.061206818
24	256934.647277832
25	256948.046197891
26	256961.241445541
27	256974.220903397
28	256987.007835388
29	256999.587516785
30	257011.950540543
31	257024.112705231
32	257036.065380096
33	257047.801094055
34	257059.325805664
35	257070.640115738
36	257081.736480713
37	257092.611131668
38	257103.275262833
39	257113.719055176
40	257123.931350708
41	257133.932840347
42	257143.709819794
43	257153.247961044
44	257162.573257446
45	257171.668771744
46	257180.521028519
47	257189.155202866
48	257197.554685593
49	257205.708572388
50	257213.635997772
51	257221.324968338
52	257228.766925812
53	257235.971611023
54	257242.935369492
55	257249.650533676
56	257256.116348267
57	257262.339967728
58	257268.31202507
59	257274.023099899
60	257279.490894318
61	257284.702270508
62	257289.643047333
63	257294.338058472
64	257298.770439148
65	257302.925401688
66	257306.82932663
67	257310.46411705
68	257313.817117691
69	257316.910455704
70	257319.728977203
71	257322.262786865
72	257324.525320053
73	257326.508663177
74	257328.204545975
75	257329.615619659
76	257330.744527817
77	257331.582050324
78	257332.121074677
79	257332.375427246
80	257332.332609177
81	257331.978998184
82	257331.337347031
83	257330.391059875
84	257329.124240875
85	257327.563615799
86	257325.689994812
87	257323.488792419
88	257320.984567642
89	257318.159326553
90	257315.001430511
91	257311.527839661
92	257307.726406097
93	257303.587806702
94	257299.118247986
95	257294.315475464
96	257289.170042038
97	257283.677564621
98	257277.847309113
99	257271.66714859
100	257265.124593735
101	257258.239221573
102	257250.994764328
103	257243.374473572
104	257235.404548645
105	257227.064821243
106	257218.346084595
107	257209.248971939
108	257199.782669067
109	257189.933069229
110	257179.685028076
111	257169.061151505
112	257158.042888641
113	257146.612516403
114	257134.796955109
115	257122.574653625
116	257109.929254532
117	257096.885322571
118	257083.422620773
119	257069.527643204
120	257055.217302322
121	257040.477111816
122	257025.295711517
123	257009.679203033
124	256993.622861862
125	256977.1153965
126	256960.151754379
127	256942.739253998
128	256924.863937378
129	256906.511314392
130	256887.700366974
131	256868.412261963
132	256848.627910614
133	256828.373483658
134	256807.625677109
135	256786.365850449
136	256764.619819641
137	256742.364057541
138	256719.582126617
139	256696.293849945
140	256672.48009491
141	256648.126691818
142	256623.243688583
143	256597.819856644
144	256571.84258461
145	256545.309644699
146	256518.221845627
147	256490.564552307
148	256462.324661255
149	256433.515962601
150	256404.119216919
151	256374.114267349
152	256343.524606705
153	256312.325202942
154	256280.494670868
155	256248.05922699
156	256214.991790771
157	256181.272548676
158	256146.92358017
159	256111.920185089
160	256076.244838715
161	256039.910673141
162	256002.8998909
163	255965.197095871
164	255926.803064346
165	255887.711050034
166	255847.905023575
167	255807.372793198
168	255766.121860504
169	255724.130661011
170	255681.379436493
171	255637.886701584
172	255593.62544632
173	255548.571516037
174	255502.748996735
175	255456.127220154
176	255408.681776047
177	255360.436273575
178	255311.35994339
179	255261.430208206
180	255210.663524628
181	255159.033275604
182	255106.520412445
183	255053.127943039
184	254998.840684891
185	254943.639284134
186	254887.512582779
187	254830.459777832
188	254772.456710815
189	254713.482213974
190	254653.548089981
191	254592.623842239
192	254530.682760239
193	254467.744195938
194	254403.773328781
195	254338.740451813
196	254272.667341232
197	254205.517044067
198	254137.259414673
199	254067.913579941
200	253997.442720413
201	253925.821523666
202	253853.05572319
203	253779.117734909
204	253703.983671188
205	253627.642578125
206	253550.082036972
207	253471.274082184
208	253391.195358276
209	253309.84803009
210	253227.196826935
211	253143.209791183
212	253057.899339676
213	252971.224218369
214	252883.14707756
215	252793.686697006
216	252702.796920776
217	252610.439073563
218	252516.630357742
219	252421.32251358
220	252324.479953766
221	252226.110301971
222	252126.170606613
223	252024.628435135
224	251921.472263336
225	251816.674951553
226	251710.199327469
227	251602.019260406
228	251492.121856689
229	251380.465093613
230	251267.010040283
231	251151.756355286
232	251034.654985428
233	250915.656562805
234	250794.772338867
235	250671.942998886
236	250547.118621826
237	250420.310731888
238	250291.454746246
239	250160.502422333
240	250027.456733704
241	249892.256048203
242	249754.852918625
243	249615.234010696
244	249473.350299835
245	249329.150476456
246	249182.603116989
247	249033.674501419
248	248882.307201385
249	248728.453779221
250	248572.091899872
251	248413.160974503
252	248251.595136642
253	248087.389528275
254	247920.468811035
255	247750.761636734
256	247578.269046783
257	247402.901685715
258	247224.594343185
259	247043.335645676
260	246859.039785385
261	246671.637943268
262	246481.104522705
263	246287.361713409
264	246090.332925797
265	245889.978437424
266	245686.230960846
267	245479.009716034
268	245268.25104332
269	245053.901870728
270	244835.875759125
271	244614.084718704
272	244388.493244171
273	244159.002279282
274	243925.50919342
275	243687.991100311
276	243446.326263428
277	243200.414133072
278	242950.222463608
279	242695.624515533
280	242436.518362045
281	242172.855865479
282	241904.513551712
283	241631.378494263
284	241353.38555336
285	241070.418958664
286	240782.356861115
287	240489.11098671
288	240190.574205399
289	239886.620523453
290	239577.123414993
291	239262.001022339
292	238941.10591507
293	238614.290639877
294	238281.484493256
295	237942.516851425
296	237597.232643127
297	237245.55655098
298	236887.301502228
299	236522.304489136
300	236150.476919174
301	235771.622867584
302	235385.568798065
303	234992.208356857
304	234591.338357925
305	234182.779439926
306	233766.389251709
307	233341.976119995
308	232909.344215393
309	232468.308563232
310	232018.701490402
311	231560.300806046
312	231092.882452011
313	230616.299829483
314	230130.289230347
315	229634.613315582
316	229129.114648819
317	228613.513299942
318	228087.547786713
319	227551.052129745
320	227003.720767975
321	226445.26937294
322	225875.518478394
323	225294.132032394
324	224700.827733994
325	224095.375846863
326	223477.445203781
327	222846.729093552
328	222202.935506821
329	221545.759658813
330	220874.853281021
331	220189.878595352
332	219490.549690247
333	218776.462947845
334	218047.248010635
335	217302.61306572
336	216542.120401382
337	215765.360549927
338	214972.031135559
339	214161.663991928
340	213333.802852631
341	212488.144271851
342	211624.157413483
343	210741.384098053
344	209839.466018677
345	208917.854597092
346	207976.079755783
347	207013.693473816
348	206030.185724258
349	205025.009817123
350	203997.671569824
351	202947.676137924
352	201874.414146423
353	200777.351541519
354	199655.982851028
355	198509.666978836
356	197337.795248032
357	196139.884960175
358	194915.239891052
359	193663.191867828
360	192383.275947571
361	191074.727336884
362	189736.875886917
363	188369.220039368
364	186970.960987091
365	185541.428583145
366	184080.034303665
367	182586.024040222
368	181058.687862396
369	179497.385028839
370	177901.415035248
371	176270.008903503
372	174602.494524002
373	172898.207487106
374	171156.357578278
375	169376.254047394
376	167557.2937603
377	165698.676214218
378	163799.643064499
379	161859.733140945
380	159878.073532104
381	157853.979530334
382	155787.016138077
383	153676.369367599
384	151521.4116745
385	149321.714731216
386	147076.582128525
387	144785.425725937
388	142447.884756088
389	140063.392053604
390	137631.478099823
391	135151.778129578
392	132624.031274796
393	130047.763057709
394	127422.71175766
395	124748.839220047
396	122025.834041595
397	119253.592569351
398	116432.235664368
399	113561.682970047
400	110642.0209198
401	107673.515642166
402	104656.428958893
403	101591.043590546
404	98477.7197742462
405	95317.2355690002
406	92109.9349956512
407	88856.5065784454
408	85558.0371837616
409	82215.105670929
410	78828.7077407837
411	75400.1753368378
412	71930.4857673645
413	68420.8196163177
414	64872.8910942078
415	61287.9119548798
416	57667.4035129547
417	54013.3207359314
418	50327.1395740509
419	46610.7694587708
420	42866.2932186127
421	39095.5931167603
422	35300.7498607635
423	31483.9270114899
424	27647.5014057159
425	23793.5509376526
426	19924.4138317108
427	16042.8073120117
428	12150.8104476929
429	8250.9249420166
430	4345.91549301147
431	438.008338928223
432	-3470.34405899048
433	-7376.2753868103
434	-11277.542596817
435	-15171.7315254211
436	-19056.0078201294
437	-22928.2869129181
438	-26786.1220417023
439	-30626.9176959991
440	-34448.6329154968
441	-38248.9336395264
442	-42025.5995750427
443	-45776.507396698
444	-49499.7616252899
445	-53193.3452167511
446	-56855.235496521
447	-60483.8911952972
448	-64077.5967006683
449	-67634.5061855316
450	-71153.3826465607
451	-74632.8657474518
452	-78071.3287944794
453	-81467.8658542633
454	-84821.3967437744
455	-88130.6037845612
456	-91394.8862457275
457	-94613.3675270081
458	-97785.1579818726
459	-100909.83836937
460	-103986.828035355
461	-107015.577119827
462	-109995.79715538
463	-112927.291318893
464	-115809.71931076
465	-118642.9497509
466	-121427.056842804
467	-124161.989107132
468	-126847.735591888
469	-129484.569673538
470	-132072.730381012
471	-134612.216545105
472	-137103.555582047
473	-139547.116605759
474	-141943.036840439
475	-144292.028619766
476	-146594.492088318
477	-148850.786193848
478	-151061.614801407
479	-153227.498651505
480	-155348.921258926
481	-157426.606534958
482	-159461.194711685
483	-161453.233316422
484	-163403.42534256
485	-165312.511594772
486	-167181.079151154
487	-169009.829814911
488	-170799.518636703
489	-172550.854408264
490	-174264.42606163
491	-175941.068548203
492	-177581.506258011
493	-179186.25994873
494	-180756.237470627
495	-182292.09532547
496	-183794.40798378
497	-185264.02986145
498	-186701.602039337
499	-188107.717235565
500	-189483.1503582
501	-190828.563613892
502	-192144.519090652
503	-193431.766025543
504	-194690.927696228
505	-195922.579393387
506	-197127.376592636
507	-198305.951517105
508	-199458.87972641
509	-200586.706874847
510	-201690.080581665
511	-202769.564653397
512	-203825.617679596
513	-204858.908287048
514	-205869.941635132
515	-206859.141590118
516	-207827.144229889
517	-208774.417690277
518	-209701.370800018
519	-210608.588317871
520	-211496.520378113
521	-212365.546695709
522	-213216.203708649
523	-214048.907846451
524	-214864.032871246
525	-215662.054498672
526	-216443.370018005
527	-217208.361644745
528	-217957.409675598
529	-218690.926670074
530	-219409.26599884
531	-220112.740783691
532	-220801.77983284
533	-221476.699167252
534	-222137.77737999
535	-222785.423610687
536	-223419.933498383
537	-224041.546003342
538	-224650.652395248
539	-225247.53014946
540	-225832.395153046
541	-226405.617630005
542	-226967.44128418
543	-227518.086791992
544	-228057.868436813
545	-228587.022853851
546	-229105.774662018
547	-229614.378038406
548	-230113.082752228
549	-230602.096246719
550	-231081.622976303
551	-231551.92505455
552	-232013.186630249
553	-232465.582233429
554	-232909.36926651
555	-233344.722175598
556	-233771.784486771
557	-234190.808153152
558	-234601.960014343
559	-235005.352472305
560	-235401.237585068
561	-235789.754947662
562	-236171.02362442
563	-236545.264642715
564	-236912.609144211
565	-237273.18667984
566	-237627.167022705
567	-237974.696939468
568	-238315.895601273
569	-238650.902126312
570	-238979.870149612
571	-239302.912366867
572	-239620.138713837
573	-239931.71049118
574	-240237.728277206
575	-240538.283624649
576	-240833.524297714
577	-241123.559181213
578	-241408.481630325
579	-241688.394218445
580	-241963.422105789
581	-242233.654901505
582	-242499.168159485
583	-242760.096914291
584	-243016.521123886
585	-243268.496574402
586	-243516.167009354
587	-243759.599720001
588	-243998.841913223
589	-244234.035022736
590	-244465.235826492
591	-244692.492523193
592	-244915.930721283
593	-245135.608884811
594	-245351.575380325
595	-245563.934232712
596	-245772.748807907
597	-245978.071844101
598	-246179.97892189
599	-246378.545066833

==> immagini/values_txt/tle_31333.txt <==
x	y
0	250226.398742676
1	250056.533382416
2	249883.110462189
3	249707.844736099
4	249527.481323242
5	249345.689254761
6	249160.187795639
7	248972.184307098
8	248779.084300995
9	248584.271930695
10	248384.614643097
11	248182.352025986
12	247977.174865723
13	247765.997400284
14	247553.040924072
15	247335.496580124
16	247114.018953323
17	246889.724821091
18	246658.693489075
19	246425.637886047
20	246188.295715332
21	245945.290870667
22	245699.451274872
23	245447.01672554
24	245191.461559296
25	244931.683700562
26	244665.09985733
27	244395.262763977
28	244118.918258667
29	243838.534751892
30	243553.484149933
31	243260.427547455
32	242964.243804932
33	242661.328933716
34	242352.669559479
35	242039.559547424
36	241717.237808228
37	241391.206035614
38	241058.926807404
39	240718.497894287
40	240373.55078125
41	240019.134023666
42	239659.587156296
43	239293.843702316
44	238918.121910095
45	238537.083972931
46	238146.965213776
47	237749.956993103
48	237345.925048828
49	236930.753587723
50	236509.696733475
51	236078.993276596
52	235639.623746872
53	235192.737638474
54	234732.917676926
55	234266.786315918
56	233790.822612762
57	233302.888202667
58	232807.464271545
59	232298.338594437
60	231780.551683426
61	231253.147842407
62	230711.011259079
63	230160.18554306
64	229595.439380646
65	229019.719373703
66	228433.159416199
67	227829.648061752
68	227216.337179184
69	226588.719232559
70	225946.793081284
71	225293.009277344
72	224620.352024078
73	223936.149499893
74	223237.028598785
75	222519.729330063
76	221789.33704567
77	221038.712053299
78	220273.85067749
79	219493.048101425
80	218690.08139801
81	217872.509120941
82	217033.716199875
83	216176.85738945
84	215302.964366913
85	214402.481412888
86	213485.764827728
87	212547.290424347
88	211584.993238449
89	210603.808839798
90	209594.29968071
91	208564.354768753
92	207509.579408646
93	206432.575574875
94	205324.505641937
95	204194.990159988
96	203034.9159832
97	201848.777042389
98	200637.535587311
99	199391.159666061
100	198119.01043129
101	196814.777288437
102	195479.981481552
103	194115.775030136
104	192711.631656647
105	191279.946281433
106	189813.387067795
107	188307.652084351
108	186772.055923462
109	185191.595251083
110	183577.447998047
111	181928.478652954
112	180232.466163635
113	178501.233032227
114	176724.961605072
115	174908.558065414
116	173052.50235939
117	171144.573329926
118	169197.854295731
119	167202.252857208
120	165161.115638733
121	163077.391057968
122	160933.69644928
123	158749.906158447
124	156516.331542969
125	154225.58975029
126	151892.481872559
127	149496.453655243
128	147053.454536438
129	144561.070371628
130	142004.291833878
131	139401.03506279
132	136735.933595657
133	134017.878507614
134	131250.273481369
135	128412.502944946
136	125527.089990616
137	122582.64938736
138	119578.797956467
139	116526.228130341
140	113402.064676285
141	110229.933357239
142	107003.87336731
143	103712.920696259
144	100375.957069397
145	96971.5170440674
146	93519.3763809204
147	90020.3051109314
148	86454.0804328918
149	82848.687997818
150	79182.3592300415
151	75470.7653369904
152	71722.801158905
153	67907.6353397369
154	64061.1310157776
155	60172.9978313446
156	56236.5434761047
157	52274.7891674042
158	48261.2663078308
159	44220.6830253601
160	40155.7094268799
161	36052.2121963501
162	31931.2731227875
163	27775.6886787415
164	23608.4219741821
165	19429.4553394318
166	15220.500207901
167	11014.4680328369
168	6789.96172332764
169	2565.68995094299
170	-1661.83944129944
171	-5879.8941822052
172	-10109.3106060028
173	-14322.0098552704
174	-18523.0115146637
175	-22715.5080413818
176	-26880.8657436371
177	-31044.4160518646
178	-35173.6347408295
179	-39271.286693573
180	-43357.7403850555
181	-47398.0719013214
182	-51416.5375232697
183	-55397.9551391602
184	-59327.3008728027
185	-63236.4217662811
186	-67094.3788566589
187	-70907.1265335083
188	-74678.8055381775
189	-78393.4546470642
190	-82072.9673213959
191	-85694.9931049347
192	-89261.4926586151
193	-92784.3464221954
194	-96242.944316864
195	-99659.6951332092
196	-103015.557149887
197	-106307.767986298
198	-109556.82365799
199	-112739.701164246
200	-115872.035181046
201	-118945.848993301
202	-121953.151666641
203	-124917.652637482
204	-127817.033632278
205	-130659.854326248
206	-133449.426151276
207	-136173.608470917
208	-138854.473585129
209	-141473.827745438
210	-144034.073524475
211	-146547.515399933
212	-148999.162460327
213	-151406.313863754
214	-153757.668748856
215	-156050.736999512
216	-158302.99650383
217	-160498.374170303
218	-162648.180894852
219	-164748.430805206
220	-166795.635965347
221	-168805.588724136
222	-170763.384548187
223	-172677.214241028
224	-174549.22646904
225	-176370.458374023
226	-178159.621677399
227	-179902.701446533
228	-181600.711023331
229	-183266.421669006
230	-184886.826030731
231	-186474.138376236
232	-188023.895225525
233	-189531.445480347
234	-191010.371011734
235	-192450.730667114
236	-193859.958374023
237	-195235.442464828
238	-196573.887498856
239	-197888.935596466
240	-199168.808261871
241	-200419.449792862
242	-201639.551292419
243	-202833.659706116
244	-203995.883104324
245	-205136.924642563
246	-206248.712373734
247	-207331.665472031
248	-208395.147975922
249	-209429.483852386
250	-210443.308696747
251	-211434.013702393
252	-212396.989730835
253	-213344.089988708
254	-214267.194709778
255	-215168.836057663
256	-216051.819423676
257	-216911.23856163
258	-217755.761432648
259	-218579.725191116
260	-219383.894205093
261	-220172.333812714
262	-220940.197786331
263	-221694.842803955
264	-222431.795009613
265	-223149.607658386
266	-223855.672388077
267	-224543.63240242
268	-225218.501161575
269	-225878.801208496
270	-226521.501749039
271	-227154.723575592
272	-227772.364200592
273	-228376.771507263
274	-228969.587173462
275	-229546.691436768
276	-230115.524238586
277	-230671.045749664
278	-231213.122167587
279	-231746.751441956
280	-232266.413906097
281	-232777.885530472
282	-233278.622350693
283	-233766.37579155
284	-234247.128643036
285	-234716.443775177
286	-235177.316165924
287	-235628.881917953
288	-236068.982042313
289	-236503.502353668
290	-236927.652097702
291	-237343.505233765
292	-237752.069826126
293	-238149.810800552
294	-238543.144943237
295	-238927.628707886
296	-239303.01342392
297	-239673.439302444
298	-240034.382165909
299	-240390.363660812
300	-240739.413925171
301	-241079.481311798
302	-241415.547838211
303	-241743.871229172
304	-242066.770095825
305	-242383.71264267
306	-242692.61328125
307	-242997.11240387
308	-243297.229280472
309	-243590.860860825
310	-243878.110584259
311	-244161.468463898
312	-244437.651102066
313	-244710.840042114
314	-244978.57516098
315	-245239.990264893
316	-245498.383428574
317	-245750.549070358
318	-245999.705347061
319	-246244.090955734
320	-246482.199260712
321	-246718.414173126
322	-246949.191480637
323	-247176.231161118
324	-247399.765556335
325	-247617.306243896
326	-247833.396287918
327	-248044.864681244
328	-248251.982082367
329	-248456.632415771
330	-248655.911718369
331	-248853.700576782
332	-249047.625612259
333	-249236.801950455
334	-249424.432283401
335	-249607.4022789
336	-249788.450151443
337	-249966.392993927
338	-250139.512676239
339	-250311.750068665
340	-250480.015623093
341	-250645.717388153
342	-250809.110137939
343	-250967.920444489
344	-251126.14184761
345	-251281.014745712
346	-251432.690073013
347	-251582.863056183
348	-251728.915019989
349	-251874.265562057
350	-252016.848819733
351	-252155.732439041
352	-252293.961799622
353	-252428.565097809
354	-252561.957399368
355	-252693.289382935
356	-252820.77648735
357	-252947.950754166
358	-253072.22170639
359	-253194.648078918
360	-253315.475944519
361	-253432.766460419
362	-253549.954692841
363	-253664.579154968
364	-253776.882764816
365	-253888.244340897
366	-253996.270542145
367	-254104.151130676
368	-254210.03169632
369	-254312.936546326
370	-254414.961559296
371	-254515.978788376
372	-254614.301994324
373	-254711.763662338
374	-254807.812828064
375	-254900.759296417
376	-254993.918039322
377	-255084.813987732
378	-255174.248220444
379	-255262.788768768
380	-255348.369110107
381	-255434.253078461
382	-255518.284690857
383	-255600.211580276
384	-255681.83313942
385	-255760.863351822
386	-255839.865625381
387	-255917.444263458
388	-255992.561079025
389	-256067.797996521
390	-256140.843154907
391	-256213.40678215
392	-256284.913654327
393	-256353.824676514
394	-256423.203716278
395	-256490.735898972
396	-256557.167606354
397	-256623.034513474
398	-256686.400119781
399	-256750.256765366
400	-256812.652652741
401	-256873.356954575
402	-256933.97517395
403	-256992.371276855
404	-257051.011034012
405	-257108.528963089
406	-257163.939992905
407	-257219.712778091
408	-257273.603393555
409	-257327.246274948
410	-257380.150699615
411	-257430.786895752
412	-257482.018808365
413	-257531.753555298
414	-257580.646240234
415	-257629.16973877
416	-257675.529172897
417	-257722.51931572
418	-257768.298959732
419	-257812.701835632
420	-257857.153154373
421	-257899.667850494
422	-257942.602739334
423	-257984.61971283
424	-258024.838733673
425	-258065.519496918
426	-258104.552839279
427	-258143.552577972
428	-258181.971782684
429	-258218.398511887
430	-258255.529893875
431	-258291.430700302
432	-258326.672132492
433	-258361.090414047
434	-258395.417535782
435	-258427.840606689
436	-258460.957704544
437	-258493.148115158
438	-258523.996110916
439	-258555.13974762
440	-258584.625190735
441	-258614.511346817
442	-258643.746570587
443	-258671.285339355
444	-258699.459878922
445	-258726.270393372
446	-258752.992843628
447	-258779.376945496
448	-258803.93863678
449	-258829.299331665
450	-258853.60071373
451	-258877.261873245
452	-258900.904485703
453	-258922.814767837
454	-258945.499643326
455	-258967.375169754
456	-258988.09579277
457	-259009.171293259
458	-259028.720169067
459	-259048.774570465
460	-259068.287696838
461	-259086.274753571
462	-259104.927801132
463	-259122.343324661
464	-259139.803087234
465	-259156.993070602
466	-259172.517860413
467	-259188.885259628
468	-259204.292928696
469	-259219.200176239
470	-259234.152690887
471	-259247.494134903
472	-259261.655706406
473	-259275.114721298
474	-259287.560928345
475	-259300.385820389
476	-259311.80241394
477	-259323.795465469
478	-259335.315685272
479	-259345.463348389
480	-259356.289348602
481	-259365.962995529
482	-259375.788974762
483	-259385.397914886
484	-259393.460573196
485	-259402.390836716
486	-259410.433422089
487	-259418.099121094
488	-259425.844617844
489	-259432.073778152
490	-259438.71780014
491	-259445.438669205
492	-259451.590461731
493	-259456.706232071
494	-259462.324871063
495	-259466.686843872
496	-259471.564744949
497	-259476.10351944
498	-259479.290903091
499	-259483.244768143
500	-259486.200124741
501	-259489.217197418
502	-259492.146038055
503	-259493.608705521
504	-259495.971002579
505	-259497.585554123
506	-259498.741851807
507	-259500.098155975
508	-259500.057109833
509	-259500.857341766
510	-259501.135587692
511	-259500.485046387
512	-259500.337137222
513	-259498.986074448
514	-259498.21077919
515	-259497.130313873
516	-259494.794298172
517	-259493.220396042
518	-259490.692075729
519	-259488.307594299
520	-259485.85320282
521	-259482.010486603
522	-259479.071922302
523	-259475.421457291
524	-259471.410678864
525	-259467.602005005
526	-259462.451129913
527	-259458.168809891
528	-259453.394411087
529	-259447.787378311
530	-259442.674606323
531	-259436.398935318
532	-259430.749187469
533	-259424.816347122
534	-259417.712495804
535	-259411.360574722
536	-259404.083292007
537	-259397.023389816
538	-259389.906211853
539	-259381.460998535
540	-259373.920900345
541	-259365.696594238
542	-259357.192880631
543	-259348.890615463
544	-259339.294345856
545	-259330.578659058
546	-259321.394788742
547	-259311.467464447
548	-259301.614093781
549	-259291.946634293
550	-259281.217689514
551	-259271.03584671
552	-259260.660717011
553	-259249.103984833
554	-259238.351715088
555	-259226.781547546
556	-259215.328468323
557	-259203.898916245
558	-259191.189031601
559	-259179.394262314
560	-259167.005468369
561	-259154.247905731
562	-259141.774869919
563	-259128.080257416
564	-259115.237707138
565	-259102.006336212
566	-259087.965105057
567	-259074.480611801
568	-259059.95495224
569	-259046.024318695
570	-259031.901016235
571	-259016.662212372
572	-259002.216217041
573	-258986.951751709
574	-258971.875904083
575	-258956.825218201
576	-258940.526191711
577	-258925.143440247
578	-258909.178665161
579	-258892.913467407
580	-258876.921157837
581	-258859.736625671
582	-258843.416585922
583	-258826.710041046
584	-258809.274076462
585	-258792.368993759
586	-258774.431035995
587	-258757.13624382
588	-258739.645874023
589	-258721.095279694
590	-258703.321744919
591	-258684.737781525
592	-258666.395511627
593	-258648.075576782
594	-258628.55024147
595	-258609.929092407
596	-258590.725419998
597	-258571.299577713
598	-258552.12553978
599	-258531.777040482

==> immagini/values_txt/tle_31369.txt <==
x	y
0	240791.784305573
1	240506.203275681
2	240215.550395966
3	239919.702638626
4	239618.559621811
5	239312.017000198
6	238999.952547073
7	238682.239980698
8	238358.777107239
9	238029.422525406
10	237694.058998108
11	237352.557720184
12	237004.794208527
13	236650.613164902
14	236289.884275436
15	235922.484735489
16	235548.225633621
17	235166.976156235
18	234778.581056595
19	234382.893209457
20	233979.725429535
21	233568.922252655
22	233150.324087143
23	232723.731586456
24	232288.976329803
25	231845.886283875
26	231394.261032104
27	230933.891592026
28	230464.592441559
29	229986.172998428
30	229498.396780014
31	229001.06206131
32	228493.962463379
33	227976.842796326
34	227449.500574112
35	226911.665153503
36	226363.122735977
37	225803.590974808
38	225232.827125549
39	224650.583145142
40	224056.55499649
41	223450.482013702
42	222832.07673645
43	222201.084068298
44	221557.133699417
45	220899.953912735
46	220229.249294281
47	219544.659814835
48	218845.87370491
49	218132.55364418
50	217404.370199203
51	216660.92783165
52	215901.903348923
53	215126.90205574
54	214335.518239975
55	213527.380779266
56	212702.112638474
57	211859.252668381
58	210998.404233932
59	210119.136569977
60	209221.034702301
61	208303.59806633
62	207366.418214798
63	206408.99987793
64	205430.837425232
65	204431.463796616
66	203410.380777359
67	202367.107561111
68	201301.064903259
69	200211.75056076
70	199098.654476166
71	197961.196567535
72	196798.777194977
73	195610.857452393
74	194396.889072418
75	193156.211660385
76	191888.257099152
77	190592.451309204
78	189268.104799271
79	187914.620996475
80	186531.445634842
81	185117.781480789
82	183673.0564785
83	182196.616018295
84	180687.842847824
85	179145.987897873
86	177570.427431107
87	175960.529613495
88	174315.533391953
89	172634.808290482
90	170917.727806091
91	169163.571332932
92	167371.616685867
93	165541.248268127
94	163671.850408554
95	161762.66737175
96	159813.105888367
97	157822.588733673
98	155790.384515762
99	153716.002908707
100	151598.74187851
101	149438.158483505
102	147233.581670761
103	144984.558221817
104	142690.664247513
105	140351.313428879
106	137966.144777298
107	135534.770154953
108	133056.98500824
109	130532.1967659
110	127960.285945892
111	125341.114021301
112	122674.374193192
113	119960.034088135
114	117198.04784584
115	114388.516056061
116	111531.354167938
117	108626.878429413
118	105675.233661652
119	102676.635183334
120	99631.5429325104
121	96540.5033168793
122	93403.886472702
123	90222.4122543335
124	86996.7857704163
125	83727.9094982147
126	80416.496213913
127	77063.7174549103
128	73670.5594444275
129	70238.0961208344
130	66767.6898708344
131	63260.6825389862
132	59718.6238269806
133	56142.8496723175
134	52535.0800209045
135	48897.1237201691
136	45230.6701927185
137	41537.4851989746
138	37819.6220989227
139	34079.1896076202
140	30318.0682945251
141	26538.5065345764
142	22742.809961319
143	18933.0153865814
144	15111.5193901062
145	11280.8686752319
146	7442.977684021
147	3600.44192695618
148	-244.349227905273
149	-4088.89317131043
150	-7931.00979042053
151	-11768.2058200836
152	-15598.0041027069
153	-19418.2639846802
154	-23226.4667034149
155	-27020.5359134674
156	-30798.0204868317
157	-34556.9401531219
158	-38295.0532875061
159	-42010.1812438965
160	-45700.5154380798
161	-49364.0252304077
162	-52998.8413028717
163	-56603.0797920227
164	-60175.1418132782
165	-63713.5108222961
166	-67216.4638462067
167	-70682.7549705505
168	-74110.9535732269
169	-77499.7094154358
170	-80848.0531978607
171	-84154.8250198364
172	-87419.051990509
173	-90639.6744174957
174	-93816.2592563629
175	-96947.9177436829
176	-100033.957687378
177	-103074.01350975
178	-106067.548473358
179	-109014.192329407
180	-111913.572011948
181	-114765.630409241
182	-117570.057935715
183	-120326.865541458
184	-123036.111541748
185	-125697.769252777
186	-128311.948720932
187	-130878.745262146
188	-133398.520227432
189	-135871.469436646
190	-138297.836048126
191	-140678.052791595
192	-143012.575237274
193	-145301.704620361
194	-147546.031900406
195	-149745.986520767
196	-151902.0891819
197	-154014.823802948
198	-156084.881254196
199	-158112.785707474
200	-160099.086652756
201	-162044.460386276
202	-163949.591846466
203	-165815.07053566
204	-167641.49987793
205	-169429.640110016
206	-171180.112804413
207	-172893.540201187
208	-174570.692380905
209	-176212.19761467
210	-177818.644170761
211	-179390.885591507
212	-180929.502368927
213	-182435.168399811
214	-183908.505968094
215	-185350.256622314
216	-186761.032878876
217	-188141.444164276
218	-189492.207275391
219	-190813.878067017
220	-192107.158464432
221	-193372.591377258
222	-194610.855026245
223	-195822.513259888
224	-197008.123764038
225	-198168.333230972
226	-199303.679843903
227	-200414.723722458
228	-201501.960096359
229	-202566.049438477
230	-203607.462106705
231	-204626.690986633
232	-205624.302894592
233	-206600.769079208
234	-207556.551311493
235	-208492.183971405
236	-209408.107372284
237	-210304.779706955
238	-211182.60092926
239	-212042.106437683
240	-212883.675504684
241	-213707.704421997
242	-214514.647193909
243	-215304.883174896
244	-216078.802404404
245	-216836.766256332
246	-217579.189945221
247	-218306.396871567
248	-219018.763555527
249	-219716.655370712
250	-220400.392972946
251	-221070.305734634
252	-221726.697759628
253	-222369.919300079
254	-223000.258058548
255	-223617.995409012
256	-224223.438911438
257	-224816.889818192
258	-225398.590848923
259	-225968.843650818
260	-226527.894809723
261	-227076.000705719
262	-227613.396730423
263	-228140.356559753
264	-228657.102554321
265	-229163.854320526
266	-229660.852005005
267	-230148.32967186
268	-230626.488651276
269	-231095.525846481
270	-231555.671506882
271	-232007.111631393
272	-232450.027496338
273	-232884.633563995
274	-233311.1009655
275	-233729.597564697
276	-234140.309986115
277	-234543.419586182
278	-234939.081043243
279	-235327.445306778
280	-235708.692848206
281	-236082.966650009
282	-236450.407251358
283	-236811.181880951
284	-237165.414045334
285	-237513.26322937
286	-237854.846357346
287	-238190.316202164
288	-238519.792661667
289	-238843.393404007
290	-239161.259557724
291	-239473.502248764
292	-239780.238525391
293	-240081.565994263
294	-240377.628684998
295	-240668.518932343
296	-240954.334314346
297	-241235.193744659
298	-241511.190015793
299	-241782.421497345
300	-242048.977031708
301	-242310.964918137
302	-242568.470123291
303	-242821.568231583
304	-243070.37471962
305	-243314.961130142
306	-243555.404472351
307	-243791.799545288
308	-244024.219259262
309	-244252.741006851
310	-244477.434873581
311	-244698.386814117
312	-244915.656707764
313	-245129.320970535
314	-245339.453937531
315	-245546.116706848
316	-245749.374565125
317	-245949.286542892
318	-246145.926073074
319	-246339.348949432
320	-246529.61003685
321	-246716.773477554
322	-246900.901828766
323	-247082.046045303
324	-247260.256732941
325	-247435.597345352
326	-247608.115573883
327	-247777.858192444
328	-247944.884674072
329	-248109.239278793
330	-248270.960975647
331	-248430.11397171
332	-248586.735145569
333	-248740.868806839
334	-248892.554294586
335	-249041.842451096
336	-249188.770719528
337	-249333.37597084
338	-249475.705993652
339	-249615.796287537
340	-249753.68144989
341	-249889.403072357
342	-250023.001777649
343	-250154.510055542
344	-250283.959871292
345	-250411.393018723
346	-250536.839756012
347	-250660.330108643
348	-250781.903106689
349	-250901.583732605
350	-251019.40943718
351	-251135.403982162
352	-251249.603256226
353	-251362.032907486
354	-251472.718482971
355	-251581.69376564
356	-251688.983036041
357	-251794.613153458
358	-251898.604892731
359	-252000.995571136
360	-252101.804979324
361	-252201.055418015
362	-252298.777040482
363	-252394.991147995
364	-252489.721334457
365	-252582.988155365
366	-252674.819255829
367	-252765.231649399
368	-252854.24930954
369	-252941.895736694
370	-253028.188957214
371	-253113.146764755
372	-253196.793466568
373	-253279.14604187
374	-253360.223453522
375	-253440.042207718
376	-253518.624965668
377	-253595.985647202
378	-253672.144176483
379	-253747.120124817
380	-253820.928676605
381	-253893.586797714
382	-253965.10921669
383	-254035.516096115
384	-254104.821533203
385	-254173.039266586
386	-254240.186449051
387	-254306.27976799
388	-254371.331956863
389	-254435.355556488
390	-254498.367969513
391	-254560.381221771
392	-254621.40712738
393	-254681.462272644
394	-254740.558095932
395	-254798.704416275
396	-254855.920320511
397	-254912.215272903
398	-254967.60172081
399	-255022.090549469
400	-255075.696781158
401	-255128.430812836
402	-255180.302909851
403	-255231.327259064
404	-255281.513586044
405	-255330.871412277
406	-255379.412727356
407	-255427.149133682
408	-255474.089418411
409	-255520.24224472
410	-255565.619812012
411	-255610.230422974
412	-255654.083499908
413	-255697.187202454
414	-255739.551950455
415	-255781.187973022
416	-255822.102067947
417	-255862.305374146
418	-255901.805608749
419	-255940.610441208
420	-255978.730495453
421	-256016.173110962
422	-256052.946481705
423	-256089.05670166
424	-256124.515445709
425	-256159.328388214
426	-256193.502067566
427	-256227.045595169
428	-256259.965183258
429	-256292.267866135
430	-256323.959749222
431	-256355.049390793
432	-256385.541955948
433	-256415.445058823
434	-256444.766212463
435	-256473.511325836
436	-256501.68702507
437	-256529.29917717
438	-256556.355728149
439	-256582.862319946
440	-256608.824520111
441	-256634.249797821
442	-256659.142765045
443	-256683.509849548
444	-256707.357305527
445	-256730.689956665
446	-256753.513139725
447	-256775.831506729
448	-256797.651369095
449	-256818.975139618
450	-256839.811830521
451	-256860.164663315
452	-256880.039087296
453	-256899.439470291
454	-256918.370223999
455	-256936.83720398
456	-256954.844762802
457	-256972.397281647
458	-256989.500377655
459	-257006.158277512
460	-257022.375146866
461	-257038.155883789
462	-257053.505216599
463	-257068.426958084
464	-257082.924840927
465	-257097.003631592
466	-257110.666797638
467	-257123.917867661
468	-257136.761295319
469	-257149.200178146
470	-257161.238889694
471	-257172.880565643
472	-257184.129575729
473	-257194.989332199
474	-257205.463380814
475	-257215.556009293
476	-257225.270692825
477	-257234.611129761
478	-257243.580738068
479	-257252.183336258
480	-257260.422494888
481	-257268.301195145
482	-257275.823038101
483	-257282.990953445
484	-257289.807804108
485	-257296.276849747
486	-257302.400800705
487	-257308.182527542
488	-257313.624538422
489	-257318.730161667
490	-257323.501966476
491	-257327.942695618
492	-257332.055393219
493	-257335.842824936
494	-257339.30789566
495	-257342.453329086
496	-257345.282094955
497	-257347.796861649
498	-257350.00038147
499	-257351.895290375
500	-257353.484079361
501	-257354.769191742
502	-257355.753026962
503	-257356.43778801
504	-257356.825735092
505	-257356.919092178
506	-257356.720018387
507	-257356.230642319
508	-257355.453243256
509	-257354.389989853
510	-257353.043094635
511	-257351.414888382
512	-257349.507766724
513	-257347.323892593
514	-257344.865652084
515	-257342.135433197
516	-257339.135379791
517	-257335.867588043
518	-257332.334159851
519	-257328.537284851
520	-257324.478610992
521	-257320.160100937
522	-257315.583679199
523	-257310.750740051
524	-257305.663160324
525	-257300.322675705
526	-257294.730825424
527	-257288.889095306
528	-257282.799365997
529	-257276.463581085
530	-257269.883104324
531	-257263.059972763
532	-257255.996118546
533	-257248.692937851
534	-257241.152662277
535	-257233.376552582
536	-257225.366764069
537	-257217.124412537
538	-257208.651273727
539	-257199.949138641
540	-257191.018770218
541	-257181.861829758
542	-257172.479635239
543	-257162.874076843
544	-257153.045284271
545	-257142.995155334
546	-257132.725418091
547	-257122.236732483
548	-257111.530902863
549	-257100.609409332
550	-257089.474092483
551	-257078.125806809
552	-257066.566398621
553	-257054.798072815
554	-257042.820922852
555	-257030.63693428
556	-257018.247850418
557	-257005.654188156
558	-256992.857484817
559	-256979.858852386
560	-256966.659738541
561	-256953.260437012
562	-256939.662628174
563	-256925.866970062
564	-256911.874063492
565	-256897.685361862
566	-256883.30194664
567	-256868.725372314
568	-256853.955999374
569	-256838.995323181
570	-256823.84504509
571	-256808.505922318
572	-256792.978666306
573	-256777.264860153
574	-256761.366052628
575	-256745.282335281
576	-256729.015192032
577	-256712.565883637
578	-256695.934362411
579	-256679.121915817
580	-256662.129835129
581	-256644.958421707
582	-256627.607973099
583	-256610.07988739
584	-256592.375436783
585	-256574.4945755
586	-256556.438793182
587	-256538.209636688
588	-256519.807086945
589	-256501.232728958
590	-256482.488155365
591	-256463.573923111
592	-256444.490329742
593	-256425.238916397
594	-256405.821107864
595	-256386.236581802
596	-256366.486631393
597	-256346.571931839
598	-256326.493774414
599	-256306.252067566

==> immagini/values_txt/tle_31385.txt <==
x   y 
0	92110.401309967
1	88842.9350357056
2	85529.9098491669
3	82172.2129840851
4	78770.8513698578
5	75326.7686729431
6	71841.2532730103
7	68315.6405735016
8	64751.3933448792
9	61149.8027706146
10	57512.5543193817
11	53841.3746852875
12	50138.1399898529
13	46404.5118713379
14	42642.5178451538
15	38854.2572364807
16	35041.8829555511
17	31207.5523109436
18	27353.3412036896
19	23481.8870925903
20	19595.3598060608
21	15696.3678798676
22	11787.0096797943
23	7870.14853858948
24	3948.1581363678
25	23.7018413543701
26	-3900.97676467896
27	-7823.0938167572
28	-11740.1107463837
29	-15649.5062465668
30	-19548.9304542542
31	-23435.8565921783
32	-27307.7740840912
33	-31162.27277565
34	-34997.2129440308
35	-38810.282541275
36	-42599.2012577057
37	-46361.7897415161
38	-50096.1723155975
39	-53800.3717765808
40	-57472.4036331177
41	-61110.5057067871
42	-64712.9749603271
43	-68278.4076747894
44	-71805.045633316
45	-75291.6323490143
46	-78736.7084064484
47	-82139.4133911133
48	-85498.2929420471
49	-88812.5536975861
50	-92081.1246604919
51	-95303.4592380524
52	-98478.6764297485
53	-101606.137655258
54	-104685.346273422
55	-107715.952705383
56	-110697.604366302
57	-113629.904209137
58	-116512.743902206
59	-119346.043855667
60	-122129.79589653
61	-124863.923839569
62	-127548.51578331
63	-130183.822917938
64	-132770.083795547
65	-135307.457675934
66	-137796.281114578
67	-140236.944057465
68	-142629.961317062
69	-144975.602499008
70	-147274.454782486
71	-149526.930807114
72	-151733.807691574
73	-153895.4310112
74	-156012.518959045
75	-158085.582065582
76	-160115.46137619
77	-162102.659517288
78	-164047.871582031
79	-165951.77453804
80	-167815.113668442
81	-169638.608480453
82	-171422.858263016
83	-173168.649753571
84	-174876.694719315
85	-176547.756126404
86	-178182.4597435
87	-179781.541040421
88	-181345.743917465
89	-182875.821886063
90	-184372.389907837
91	-185836.173418045
92	-187267.865526199
93	-188668.236942291
94	-190037.845945358
95	-191377.427085876
96	-192687.574878693
97	-193969.082550049
98	-195222.459609985
99	-196448.396678925
100	-197647.459384918
101	-198820.373937607
102	-199967.664571762
103	-201089.911218643
104	-202187.707839966
105	-203261.639865875
106	-204312.2949543
107	-205340.129997253
108	-206345.744655609
109	-207329.637310028
110	-208292.391170502
111	-209234.402166367
112	-210156.215530396
113	-211058.297277451
114	-211941.166723251
115	-212805.212171555
116	-213650.906417847
117	-214478.681116104
118	-215289.014995575
119	-216082.266458511
120	-216858.860385895
121	-217619.163240433
122	-218363.645133972
123	-219092.612604141
124	-219806.454862595
125	-220505.50935173
126	-221190.185375214
127	-221860.788524628
128	-222517.64144516
129	-223161.076761246
130	-223791.417491913
131	-224409.00598526
132	-225014.071466446
133	-225606.957199097
134	-226187.924341202
135	-226757.309741974
136	-227315.301275253
137	-227862.215768814
138	-228398.285793304
139	-228923.80790329
140	-229438.975421906
141	-229944.042104721
142	-230439.236536026
143	-230924.821743011
144	-231400.98069191
145	-231867.930913925
146	-232325.877532959
147	-232775.064027786
148	-233215.654275894
149	-233647.8418293
150	-234071.812015533
151	-234487.777606964
152	-234895.907264709
153	-235296.353370667
154	-235689.299699783
155	-236074.913927078
156	-236453.384845734
157	-236824.812282562
158	-237189.389974594
159	-237547.244344711
160	-237898.570522308
161	-238243.446456909
162	-238582.047920227
163	-238914.490097046
164	-239240.941009521
165	-239561.491876602
166	-239876.274484634
167	-240185.411640167
168	-240489.046468735
169	-240787.274288177
170	-241080.197921753
171	-241367.938724518
172	-241650.61938858
173	-241928.33357811
174	-242201.169557571
175	-242469.235815048
176	-242732.640781403
177	-242991.485300064
178	-243245.832387924
179	-243495.789451599
180	-243741.444107056
181	-243982.906381607
182	-244220.213525772
183	-244453.479026794
184	-244682.764217377
185	-244908.187078476
186	-245129.775968552
187	-245347.629652023
188	-245561.805440903
189	-245772.410144806
190	-245979.480482101
191	-246183.085494995
192	-246383.296281815
193	-246580.19200325
194	-246773.828142166
195	-246964.248409271
196	-247151.538459778
197	-247335.73800087
198	-247516.909210205
199	-247695.124034882
200	-247870.428152084
201	-248042.861862183
202	-248212.486791611
203	-248379.361211777
204	-248543.541620255
205	-248705.050918579
206	-248863.955316544
207	-249020.292671204
208	-249174.136159897
209	-249325.489200592
210	-249474.421194077
211	-249620.960466385
212	-249765.180849075
213	-249907.084394455
214	-250046.730060577
215	-250184.147884369
216	-250319.398786545
217	-250452.499242783
218	-250583.485012054
219	-250712.396583557
220	-250839.281148911
221	-250964.166536331
222	-251087.071401596
223	-251208.04214859
224	-251327.114326477
225	-251444.323280334
226	-251559.678602219
227	-251673.225158691
228	-251784.991443634
229	-251895.020971298
230	-252003.313123703
231	-252109.913408279
232	-252214.841115952
233	-252318.147275925
234	-252419.823720932
235	-252519.914762497
236	-252618.435146332
237	-252715.435188293
238	-252810.910776138
239	-252904.894535065
240	-252997.406093597
241	-253088.485208511
242	-253178.141616821
243	-253266.388664246
244	-253353.257081985
245	-253438.772514343
246	-253522.958631516
247	-253605.814188004
248	-253687.375679016
249	-253767.659109116
250	-253846.696956635
251	-253924.480583191
252	-254001.044967651
253	-254076.402820587
254	-254150.590040207
255	-254223.595655441
256	-254295.450880051
257	-254366.166755676
258	-254435.779537201
259	-254504.279891968
260	-254571.692768097
261	-254638.029022217
262	-254703.322481155
263	-254767.570356369
264	-254830.7865448
265	-254892.98831749
266	-254954.198877335
267	-255014.429462433
268	-255073.677717209
269	-255131.970514297
270	-255189.319364548
271	-255245.747898102
272	-255301.243030548
273	-255355.835281372
274	-255409.529716492
275	-255462.356023788
276	-255514.298137665
277	-255565.382837296
278	-255615.615253448
279	-255665.02523613
280	-255713.599275589
281	-255761.357313156
282	-255808.30685997
283	-255854.474327087
284	-255899.852636337
285	-255944.452636719
286	-255988.285581589
287	-256031.372362137
288	-256073.715284348
289	-256115.313932419
290	-256156.186016083
291	-256196.343576431
292	-256235.800415039
293	-256274.544792175
294	-256312.600622177
295	-256349.970972061
296	-256386.67980957
297	-256422.708251953
298	-256458.081331253
299	-256492.798830032
300	-256526.887981415
301	-256560.330396652
302	-256593.145610809
303	-256625.336074829
304	-256656.925409317
305	-256687.902687073
306	-256718.277275085
307	-256748.057413101
308	-256777.260520935
309	-256805.884906769
310	-256833.929513931
311	-256861.40845871
312	-256888.331821442
313	-256914.708141327
314	-256940.526670456
315	-256965.806215286
316	-256990.550298691
317	-257014.776412964
318	-257038.466564178
319	-257061.642002106
320	-257084.301755905
321	-257106.468597412
322	-257128.122724533
323	-257149.282819748
324	-257169.947914124
325	-257190.14059639
326	-257209.845661163
327	-257229.073610306
328	-257247.828619003
329	-257266.127317429
330	-257283.964273453
331	-257301.338975906
332	-257318.262369156
333	-257334.74360466
334	-257350.78779602
335	-257366.384277344
336	-257381.549446106
337	-257396.285930634
338	-257410.607450485
339	-257424.496669769
340	-257437.972261429
341	-257451.032754898
342	-257463.697511673
343	-257475.946527481
344	-257487.797014236
345	-257499.246864319
346	-257510.316446304
347	-257520.988679886
348	-257531.274635315
349	-257541.175569534
350	-257550.708175659
351	-257559.863208771
352	-257568.641983032
353	-257577.052057266
354	-257585.10317421
355	-257592.796447754
356	-257600.122838974
357	-257607.096164703
358	-257613.718980789
359	-257620.00207901
360	-257625.928554535
361	-257631.515605926
362	-257636.761138916
363	-257641.682216644
364	-257646.258619308
365	-257650.506807327
366	-257654.423669815
367	-257658.028015137
368	-257661.301603317
369	-257664.255710602
370	-257666.889976501
371	-257669.220497131
372	-257671.235729218
373	-257672.938302994
374	-257674.333431244
375	-257675.431194305
376	-257676.229618073
377	-257676.721446991
378	-257676.918022156
379	-257676.825481415
380	-257676.435815811
381	-257675.76130867
382	-257674.804071426
383	-257673.55292511
384	-257672.021144867
385	-257670.20936203
386	-257668.128473282
387	-257665.7604599
388	-257663.121385574
389	-257660.20790863
390	-257657.03637886
391	-257653.586435318
392	-257649.87276268
393	-257645.891710281
394	-257641.660558701
395	-257637.161937714
396	-257632.404607773
397	-257627.388547897
398	-257622.127429962
399	-257616.611349106
400	-257610.840085983
401	-257604.819526672
402	-257598.557165146
403	-257592.052581787
404	-257585.296279907
405	-257578.299686432
406	-257571.064092636
407	-257563.597909927
408	-257555.884426117
409	-257547.938373566
410	-257539.756742477
411	-257531.354129791
412	-257522.710327148
413	-257513.839849472
414	-257504.738554001
415	-257495.422903061
416	-257485.874505997
417	-257476.103240967
418	-257466.107429504
419	-257455.901283264
420	-257445.472682953
421	-257434.82321167
422	-257423.956823349
423	-257412.881944656
424	-257401.595630646
425	-257390.090061188
426	-257378.375349045
427	-257366.453145981
428	-257354.329936981
429	-257341.990066528
430	-257329.447412491
431	-257316.699174881
432	-257303.75831604
433	-257290.60512352
434	-257277.253850937
435	-257263.700231552
436	-257249.959629059
437	-257236.013364792
438	-257221.871801376
439	-257207.532484055
440	-257193.009519577
441	-257178.28937149
442	-257163.375020981
443	-257148.268814087
444	-257132.980266571
445	-257117.503833771
446	-257101.833877563
447	-257085.978549957
448	-257069.940814972
449	-257053.724756241
450	-257037.316034317
451	-257020.727834702
452	-257003.957450867
453	-256987.016559601
454	-256969.885971069
455	-256952.579740524
456	-256935.093341827
457	-256917.441591263
458	-256899.605173111
459	-256881.595111847
460	-256863.408494949
461	-256845.05900383
462	-256826.532094955
463	-256807.832147598
464	-256788.960256577
465	-256769.926252365
466	-256750.723110199
467	-256731.346626282
468	-256711.803436279
469	-256692.097890854
470	-256672.231397629
471	-256652.191843033
472	-256631.990659714
473	-256611.626367569
474	-256591.108644485
475	-256570.419250488
476	-256549.571891785
477	-256528.561929703
478	-256507.403917313
479	-256486.077632904
480	-256464.595291138
481	-256442.952810287
482	-256421.164390564
483	-256399.213983536
484	-256377.107431412
485	-256354.844573975
486	-256332.435922623
487	-256309.872831345
488	-256287.152713776
489	-256264.280950546
490	-256241.262447357
491	-256218.097202301
492	-256194.77422905
493	-256171.304132462
494	-256147.686077118
495	-256123.927972794
496	-256100.012910843
497	-256075.95397377
498	-256051.746936798
499	-256027.40489769
500	-256002.908411026
501	-255978.269662857
502	-255953.484153748
503	-255928.566047668
504	-255903.498218536
505	-255878.288080215
506	-255852.934238434
507	-255827.44792366
508	-255801.818731308
509	-255776.045728683
510	-255750.133031845
511	-255724.086336136
512	-255697.904304504
513	-255671.576850891
514	-255645.1139431
515	-255618.515615463
516	-255591.788105011
517	-255564.91534996
518	-255537.910051346
519	-255510.768386841
520	-255483.502231598
521	-255456.092788696
522	-255428.552268982
523	-255400.876075745
524	-255373.077976227
525	-255345.140398026
526	-255317.071475983
527	-255288.869092941
528	-255260.545003891
529	-255232.087083817
530	-255203.496595383
531	-255174.780815125
532	-255145.933086395
533	-255116.955030441
534	-255087.856599808
535	-255058.629299164
536	-255029.270212173
537	-254999.784503937
538	-254970.176567078
539	-254940.446245193
540	-254910.582590103
541	-254880.595743179
542	-254850.484542847
543	-254820.256782532
544	-254789.89557457
545	-254759.413564682
546	-254728.806282043
547	-254698.086299896
548	-254667.234611511
549	-254636.262714386
550	-254605.166236877
551	-254573.958339691
552	-254542.622995377
553	-254511.166543961
554	-254479.587646484
555	-254447.89689827
556	-254416.084182739
557	-254384.148323059
558	-254352.09327507
559	-254319.924249649
560	-254287.639638901
561	-254255.229990005
562	-254222.704385757
563	-254190.062648773
564	-254157.310949326
565	-254124.433357239
566	-254091.442119598
567	-254058.333292007
568	-254025.118331909
569	-253991.778785706
570	-253958.326334
571	-253924.756349564
572	-253891.082105637
573	-253857.286455154
574	-253823.376995087
575	-253789.351736069
576	-253755.221656799
577	-253720.975072861
578	-253686.612874985
579	-253652.137609482
580	-253617.555574417
581	-253582.863275528
582	-253548.052965164
583	-253513.132568359
584	-253478.102910995
585	-253442.96837616
586	-253407.714696884
587	-253372.353326797
588	-253336.880834579
589	-253301.307849884
590	-253265.616060257
591	-253229.817373276
592	-253193.907104492
593	-253157.8983078
594	-253121.773073196
595	-253085.54047966
596	-253049.197481155
597	-253012.755750656
598	-252976.202377319
599	-252939.539344788

==> immagini/values_txt/tle_3733.txt <==
x	y
0	164923.256404877
1	163349.492580414
2	161746.790248871
3	160114.751171112
4	158452.994787216
5	156761.087331772
6	155038.65530777
7	153285.311624527
8	151500.633220673
9	149684.292222977
10	147835.94707489
11	145955.248226166
12	144041.854825974
13	142095.452558517
14	140115.720458984
15	138102.406198502
16	136055.261617661
17	133974.033491135
18	131858.516702652
19	129708.490800858
20	127523.773298264
21	125304.262178421
22	123049.830911636
23	120760.386676788
24	118435.910005569
25	116076.330011368
26	113681.646511078
27	111251.96541214
28	108787.368814468
29	106287.957130432
30	103753.938825607
31	101185.466051102
32	98582.778635025
33	95946.2390422821
34	93276.1572647095
35	90572.935880661
36	87837.0108127594
37	85068.8202629089
38	82268.9193897247
39	79437.9321517944
40	76576.4559307098
41	73685.1865520477
42	70764.8847751617
43	67816.255361557
44	64840.1719932556
45	61837.5751647949
46	58809.3444747925
47	55756.4964962006
48	52680.0792732239
49	49581.090795517
50	46460.6918144226
51	43320.0950622559
52	40160.4862766266
53	36983.123916626
54	33789.2936210632
55	30580.28033638
56	27357.462884903
57	24122.2776851654
58	20876.0845527649
59	17620.3828735352
60	14356.5829372406
61	11086.1298122406
62	7810.59417915344
63	4531.47199058533
64	1250.25321006775
65	-2031.49796104431
66	-5312.27871131897
67	-8590.64971351624
68	-11865.0061721802
69	-15133.8392314911
70	-18395.6909599304
71	-21649.048658371
72	-24892.5031738281
73	-28124.6265735626
74	-31343.9663391113
75	-34549.1492347717
76	-37738.8088417053
77	-40911.6447200775
78	-44066.4098339081
79	-47201.8758049011
80	-50316.765296936
81	-53409.969865799
82	-56480.3592758179
83	-59526.8344268799
84	-62548.4594211578
85	-65544.2208156586
86	-68513.165555954
87	-71454.4566478729
88	-74367.2443199158
89	-77250.7468070984
90	-80104.293012619
91	-82927.2044620514
92	-85718.8065986633
93	-88478.5609359741
94	-91205.9283123016
95	-93900.4494247437
96	-96561.7460079193
97	-99189.3952140808
98	-101783.060270309
99	-104342.475990295
100	-106867.360603333
101	-109357.55796814
102	-111812.943878174
103	-114233.350439072
104	-116618.695697784
105	-118968.970487595
106	-121284.132228851
107	-123564.222114563
108	-125809.360731125
109	-128019.583042145
110	-130195.008844376
111	-132335.796012878
112	-134442.100633621
113	-136514.162162781
114	-138552.212114334
115	-140556.462984085
116	-142527.18721962
117	-144464.666671753
118	-146369.193582535
119	-148241.115036011
120	-150080.774801254
121	-151888.466787338
122	-153664.584722519
123	-155409.492506027
124	-157123.542705536
125	-158807.173955917
126	-160460.777101517
127	-162084.721973419
128	-163679.428577423
129	-165245.313661575
130	-166782.785198212
131	-168292.288625717
132	-169774.261875153
133	-171229.094449997
134	-172657.23154068
135	-174059.085788727
136	-175435.091943741
137	-176785.704656601
138	-178111.3366642
139	-179412.401561737
140	-180689.330169678
141	-181942.538516998
142	-183172.439264297
143	-184379.486270905
144	-185564.065525055
145	-186726.574388504
146	-187867.437234879
147	-188987.034128189
148	-190085.769901276
149	-191164.052171707
150	-192222.260787964
151	-193260.764398575
152	-194279.944303513
153	-195280.166929245
154	-196261.80638504
155	-197225.237504959
156	-198170.799634933
157	-199098.839138031
158	-200009.703207016
159	-200903.717000961
160	-201781.237415314
161	-202642.597864151
162	-203488.095169067
163	-204318.055538177
164	-205132.78842926
165	-205932.586055756
166	-206717.764335632
167	-207488.623260498
168	-208245.43706131
169	-208988.488397598
170	-209718.057977676
171	-210434.405727386
172	-211137.818517685
173	-211828.554727554
174	-212506.857381821
175	-213172.986234665
176	-213827.178302765
177	-214469.671394348
178	-215100.723619461
179	-215720.558750153
180	-216329.387983322
181	-216927.446144104
182	-217514.939123154
183	-218092.078290939
184	-218659.092945099
185	-219216.17593956
186	-219763.5135746
187	-220301.316892624
188	-220829.763425827
189	-221349.041261673
190	-221859.349599838
191	-222360.858671188
192	-222853.736326218
193	-223338.158809662
194	-223814.286949158
195	-224282.287162781
196	-224742.335107803
197	-225194.573755264
198	-225639.156953812
199	-226076.237886429
200	-226505.951873779
201	-226928.454555511
202	-227343.894351959
203	-227752.395771027
204	-228154.090641022
205	-228549.120340347
206	-228937.600738525
207	-229319.667490005
208	-229695.452264786
209	-230065.061674118
210	-230428.616920471
211	-230786.231079102
212	-231138.013698578
213	-231484.090591431
214	-231824.55619812
215	-232159.522476196
216	-232489.082740784
217	-232813.346002579
218	-233132.418104172
219	-233446.38624382
220	-233755.346559525
221	-234059.391624451
222	-234358.605297089
223	-234653.087268829
224	-234942.927101135
225	-235228.20110321
226	-235508.993848801
227	-235785.387514114
228	-236057.453720093
229	-236325.283569336
230	-236588.954071045
231	-236848.529344559
232	-237104.087848663
233	-237355.698911667
234	-237603.428405762
235	-237847.355192184
236	-238087.546913147
237	-238324.060443878
238	-238556.964307785
239	-238786.318870544
240	-239012.182914734
241	-239234.627059937
242	-239453.708555222
243	-239669.479606628
244	-239882.001142502
245	-240091.32229805
246	-240297.499425888
247	-240500.595687866
248	-240700.65703392
249	-240897.731088638
250	-241091.872545242
251	-241283.124668121
252	-241471.537052155
253	-241657.167255402
254	-241840.053602219
255	-242020.239055634
256	-242197.772041321
257	-242372.689474106
258	-242545.038599014
259	-242714.867034912
260	-242882.210216522
261	-243047.107347488
262	-243209.598888397
263	-243369.717765808
264	-243527.508905411
265	-243683.013734818
266	-243836.260017395
267	-243987.286426544
268	-244136.126859665
269	-244282.810634613
270	-244427.380147934
271	-244569.869787216
272	-244710.305093765
273	-244848.720022202
274	-244985.145040512
275	-245119.606046677
276	-245252.141548157
277	-245382.781795502
278	-245511.547840118
279	-245638.473325729
280	-245763.581552505
281	-245886.898300171
282	-246008.459024429
283	-246128.287260056
284	-246246.404518127
285	-246362.839532852
286	-246477.612342834
287	-246590.746700287
288	-246702.276573181
289	-246812.220495224
290	-246920.597663879
291	-247027.434999466
292	-247132.748989105
293	-247236.562452316
294	-247338.905824661
295	-247439.794006348
296	-247539.245552063
297	-247637.283815384
298	-247733.923358917
299	-247829.187000275
300	-247923.099596024
301	-248015.67492485
302	-248106.930820465
303	-248196.887062073
304	-248285.555643082
305	-248372.959794998
306	-248459.121530533
307	-248544.050619125
308	-248627.765445709
309	-248710.282747269
310	-248791.613456726
311	-248871.779758453
312	-248950.800218582
313	-249028.683511734
314	-249105.446519852
315	-249181.103666306
316	-249255.665500641
317	-249329.153583527
318	-249401.58206749
319	-249472.959684372
320	-249543.30282402
321	-249612.62195015
322	-249680.928297043
323	-249748.241886139
324	-249814.574516296
325	-249879.934211731
326	-249944.336292267
327	-250007.789045334
328	-250070.303422928
329	-250131.89915657
330	-250192.584108353
331	-250252.366603851
332	-250311.261062622
333	-250369.27337265
334	-250426.415834427
335	-250482.705471039
336	-250538.148611069
337	-250592.753461838
338	-250646.532669067
339	-250699.491336823
340	-250751.64191246
341	-250802.999677658
342	-250853.568387985
343	-250903.357870102
344	-250952.378353119
345	-251000.633508682
346	-251048.137361526
347	-251094.902442932
348	-251140.93167305
349	-251186.234415054
350	-251230.819578171
351	-251274.690532684
352	-251317.861122131
353	-251360.342144012
354	-251402.135578156
355	-251443.251052856
356	-251483.695417404
357	-251523.472415924
358	-251562.59602356
359	-251601.07393074
360	-251638.908321381
361	-251676.109350204
362	-251712.681241989
363	-251748.628795624
364	-251783.965585709
365	-251818.697076797
366	-251852.825634003
367	-251886.360761642
368	-251919.305545807
369	-251951.665086746
370	-251983.452890396
371	-252014.672075272
372	-252045.325763702
373	-252075.422498703
374	-252104.964132309
375	-252133.957021713
376	-252162.413204193
377	-252190.334405899
378	-252217.724458694
379	-252244.590860367
380	-252270.934431076
381	-252296.763017654
382	-252322.086820602
383	-252346.906322479
384	-252371.226394653
385	-252395.053220749
386	-252418.387071609
387	-252441.23666954
388	-252463.610723495
389	-252485.508886337
390	-252506.93645668
391	-252527.898578644
392	-252548.395366669
393	-252568.436378479
394	-252588.028419495
395	-252607.170688629
396	-252625.869312286
397	-252644.127279282
398	-252661.945831299
399	-252679.334850311
400	-252696.298908234
401	-252712.837566376
402	-252728.957151413
403	-252744.659391403
404	-252759.945762634
405	-252774.826751709
406	-252789.304859161
407	-252803.380105972
408	-252817.058860779
409	-252830.341478348
410	-252843.230707169
411	-252855.73632431
412	-252867.859334946
413	-252879.600608826
414	-252890.965904236
415	-252901.954650879
416	-252912.570911407
417	-252922.823673248
418	-252932.71247673
419	-252942.239042282
420	-252951.408588409
421	-252960.219726562
422	-252968.677846909
423	-252976.790763855
424	-252984.556976318
425	-252991.979312897
426	-252999.061767578
427	-253005.802753448
428	-253012.208873749
429	-253018.286491394
430	-253024.033555984
431	-253029.453632355
432	-253034.549585342
433	-253039.320056915
434	-253043.772415161
435	-253047.911497116
436	-253051.735109329
437	-253055.247486115
438	-253058.450115204
439	-253061.342292786
440	-253063.932058334
441	-253066.222305298
442	-253068.211256027
443	-253069.903511047
444	-253071.299304962
445	-253072.398813248
446	-253073.210329056
447	-253073.735097885
448	-253073.971862793
449	-253073.925254822
450	-253073.594490051
451	-253072.980892181
452	-253072.092521667
453	-253070.929124832
454	-253069.490306854
455	-253067.780447006
456	-253065.797746658
457	-253063.544992447
458	-253061.029560089
459	-253058.24997139
460	-253055.206830978
461	-253051.903884888
462	-253048.338850021
463	-253044.515752792
464	-253040.440954208
465	-253036.112195969
466	-253031.531070709
467	-253026.70038414
468	-253021.617733002
469	-253016.288383484
470	-253010.717401505
471	-253004.901926041
472	-252998.844589233
473	-252992.547096252
474	-252986.007266998
475	-252979.231355667
476	-252972.22294426
477	-252964.979139328
478	-252957.503213882
479	-252949.795671463
480	-252941.855136871
481	-252933.688373566
482	-252925.297393799
483	-252916.67971611
484	-252907.83895874
485	-252898.774536133
486	-252889.485898972
487	-252879.980295181
488	-252870.258056641
489	-252860.317394257
490	-252850.162038803
491	-252839.790344238
492	-252829.203023911
493	-252818.407091141
494	-252807.401569366
495	-252796.185510635
496	-252784.762420654
497	-252773.129961014
498	-252761.290111542
499	-252749.249265671
500	-252737.005430222
501	-252724.55856514
502	-252711.9116745
503	-252699.061935425
504	-252686.012729645
505	-252672.7694664
506	-252659.329360962
507	-252645.693571091
508	-252631.863985062
509	-252617.8378582
510	-252603.619729996
511	-252589.213909149
512	-252574.617092133
513	-252559.831306458
514	-252544.857664108
515	-252529.693517685
516	-252514.344486237
517	-252498.813343048
518	-252483.096982956
519	-252467.197984695
520	-252451.116357803
521	-252434.850294113
522	-252418.405879974
523	-252401.784500122
524	-252384.983428955
525	-252368.005701065
526	-252350.850147247
527	-252333.515956879
528	-252316.009651184
529	-252298.331007004
530	-252280.477964401
531	-252262.453771591
532	-252244.256290436
533	-252225.885911942
534	-252207.348957062
535	-252188.644168854
536	-252169.770072937
537	-252150.72974968
538	-252131.520536423
539	-252112.143980026
540	-252092.60591507
541	-252072.903940201
542	-252053.037900925
543	-252033.010070801
544	-252012.817495346
545	-251992.46307373
546	-251971.951631546
547	-251951.280136108
548	-251930.449371338
549	-251909.461009979
550	-251888.311811447
551	-251867.006006241
552	-251845.547367096
553	-251823.932416916
554	-251802.162757874
555	-251780.239080429
556	-251758.158729553
557	-251735.926664352
558	-251713.545303345
559	-251691.011384964
560	-251668.327104568
561	-251645.492116928
562	-251622.504552841
563	-251599.369848251
564	-251576.089073181
565	-251552.659303665
566	-251529.083374023
567	-251505.359685898
568	-251481.48730278
569	-251457.472305298
570	-251433.314073563
571	-251409.010545731
572	-251384.56439209
573	-251359.973484039
574	-251335.237833023
575	-251310.363389969
576	-251285.348560333
577	-251260.191850662
578	-251234.895938873
579	-251209.457902908
580	-251183.87931633
581	-251158.16541481
582	-251132.313491821
583	-251106.323396683
584	-251080.196987152
585	-251053.931118011
586	-251027.528568268
587	-251000.993865967
588	-250974.323589325
589	-250947.518474579
590	-250920.579977036
591	-250893.504508972
592	-250866.296194077
593	-250838.958415985
594	-250811.487485886
595	-250783.885005951
596	-250756.151287079
597	-250728.283636093
598	-250700.286687851
599	-250672.162620544

==> immagini/values_txt/tle_4123.txt <==
x	y
0	253076.528482437
1	253095.645256042
2	253114.657546997
3	253133.486946106
4	253152.129861832
5	253170.659505844
6	253188.925600052
7	253207.136888504
8	253225.03352356
9	253242.909641266
10	253260.458137512
11	253277.985677719
12	253295.211906433
13	253312.377418518
14	253329.294656754
15	253346.081899643
16	253362.689771652
17	253379.083641052
18	253395.367185593
19	253411.362197876
20	253427.302015305
21	253442.908502579
22	253458.487911224
23	253473.728719711
24	253488.934093475
25	253503.833028793
26	253518.649734497
27	253533.218746185
28	253547.629747391
29	253561.863731384
30	253575.854465485
31	253589.736110687
32	253603.303468704
33	253616.813539505
34	253629.970457077
35	253643.090784073
36	253655.861301422
37	253668.578521729
38	253680.984716415
39	253693.282995224
40	253705.333122253
41	253717.193828583
42	253728.879081726
43	253740.290018082
44	253751.590957642
45	253762.550802231
46	253773.44695282
47	253783.97120285
48	253794.445856094
49	253804.558973312
50	253814.597234726
51	253824.31902504
52	253833.903650284
53	253843.238340378
54	253852.350748062
55	253861.286380768
56	253869.914058685
57	253878.428268433
58	253886.573312759
59	253894.645750046
60	253902.428794861
61	253909.889389038
62	253917.277399063
63	253924.26763916
64	253931.186859131
65	253937.730892181
66	253944.165594101
67	253950.278467178
68	253956.207872391
69	253961.887248993
70	253967.293260574
71	253972.52148819
72	253977.394392014
73	253982.148059845
74	253986.493789673
75	253990.752328873
76	253994.592018127
77	253998.337333679
78	254001.693832397
79	254004.907899857
80	254007.79253006
81	254010.454515457
82	254012.860321045
83	254014.951248169
84	254016.857286453
85	254018.369249344
86	254019.750640869
87	254020.692653656
88	254021.527809143
89	254021.921361923
90	254022.191736221
91	254022.057697296
92	254021.743383408
93	254021.088619232
94	254020.1671772
95	254018.98003006
96	254017.432580948
97	254015.68888092
98	254013.509504318
99	254011.183004379
100	254008.382911682
101	254005.451267242
102	254002.052259445
103	253998.495447159
104	253994.51556015
105	253990.311454773
106	253985.752586365
107	253980.877124786
108	253975.722673416
109	253970.156654358
110	253964.379308701
111	253958.119976044
112	253951.692098618
113	253944.751955032
114	253937.650093079
115	253930.050359726
116	253922.252513885
117	253914.007530212
118	253905.489017487
119	253896.59513092
120	253887.330238342
121	253877.76578331
122	253867.736320496
123	253857.470874786
124	253846.674865723
125	253835.679164886
126	253824.130947113
127	253812.379955292
128	253800.099250793
129	253787.568410873
130	253774.564899445
131	253761.226593018
132	253747.490476608
133	253733.317306519
134	253718.821670532
135	253703.795927048
136	253688.507131577
137	253672.630281448
138	253656.515398026
139	253639.800643921
140	253622.834075928
141	253605.298538208
142	253587.452512741
143	253569.100177765
144	253550.343744278
145	253531.158084869
146	253511.462076187
147	253491.410627365
148	253470.757764816
149	253449.803455353
150	253428.194705963
151	253406.303943634
152	253383.751239777
153	253360.893735886
154	253337.41526413
155	253313.55928421
156	253289.149785995
157	253264.260583878
158	253238.896062851
159	253212.942539215
160	253186.584703445
161	253159.549800873
162	253132.157655716
163	253104.042938232
164	253075.579767227
165	253046.398010254
166	253016.829601288
167	252986.588748932
168	252955.878396988
169	252924.567512512
170	252892.676109314
171	252860.262971878
172	252827.157186508
173	252793.59705925
174	252759.259607315
175	252724.507083893
176	252688.939163208
177	252652.953279495
178	252616.164468765
179	252578.905843735
180	252540.897010803
181	252502.322940826
182	252463.073753357
183	252423.140060425
184	252382.608905792
185	252341.279529572
186	252299.414520264
187	252256.671218872
188	252213.421422958
189	252169.263685226
190	252124.582765579
191	252079.01508522
192	252032.85676384
193	251985.870931625
194	251938.185224533
195	251889.744180679
196	251840.480796814
197	251790.543424606
198	251739.662857056
199	251688.163373947
200	251635.651191711
201	251582.525938034
202	251528.372350693
203	251473.573360443
204	251417.775476456
205	251361.247903824
206	251303.785829544
207	251245.47063446
208	251186.299568176
209	251126.139242172
210	251065.194946289
211	251003.145151138
212	250940.35749054
213	250876.394077301
214	250811.69622612
215	250745.809158325
216	250679.137811661
217	250611.313644409
218	250542.602828979
219	250472.807353973
220	250401.986898422
221	250330.159137726
222	250257.162462234
223	250183.223827362
224	250108.000020981
225	250031.868038177
226	249954.386735916
227	249875.983272552
228	249796.368749619
229	249715.409273148
230	249633.498142242
231	249550.170688629
232	249465.811958313
233	249380.08360672
234	249293.193056107
235	249205.004413605
236	249115.494182587
237	249024.758781433
238	248932.53842926
239	248839.155038834
240	248744.184196472
241	248648.0513134
242	248550.278171539
243	248451.298444748
244	248350.68570137
245	248248.761161804
246	248145.255187988
247	248040.281919479
248	247933.79873848
249	247825.670726776
250	247716.099100113
251	247604.720094681
252	247491.936248779
253	247377.231182098
254	247261.112306595
255	247143.023477554
256	247023.450414658
257	246901.919301987
258	246778.769538879
259	246653.714645386
260	246526.859035492
261	246398.165063858
262	246267.473459244
263	246135.01307106
264	246000.353513718
265	245863.95932579
266	245725.250631332
267	245584.77176857
268	245441.933095932
269	245297.220638275
270	245150.163425446
271	245001.063154221
272	244849.669099808
273	244696.017961502
274	244540.131484985
275	244381.768026352
276	244221.206943512
277	244057.9852314
278	243892.558879852
279	243724.354995728
280	243553.874874115
281	243380.554105759
282	243204.830871582
283	243026.302326202
284	242845.138601303
285	242661.215581894
286	242474.404947281
287	242284.87947464
288	242092.217670441
289	241896.855796814
290	241698.157453537
291	241496.718318939
292	241291.818239212
293	241084.062665939
294	240872.798555374
295	240658.482345581
296	240440.666547775
297	240219.534202576
298	239994.933731079
299	239766.719690323
300	239535.057518005
301	239299.501792908
302	239060.47558403
303	238817.336751938
304	238570.6381073
305	238319.693044662
306	238065.012784958
307	237806.031757355
308	237543.05219841
309	237275.768398285
310	237004.154214859
311	236728.246408463
312	236447.653133392
313	236162.75258255
314	235872.842666626
315	235578.555707932
316	235279.012104034
317	234974.938808441
318	234665.454492569
319	234351.190242767
320	234031.441104889
321	233706.565986633
322	233376.176258087
323	233040.249662399
324	232698.740192413
325	232351.30837059
326	231998.264671326
327	231638.885822296
328	231273.794647217
329	230902.002786636
330	230524.299367905
331	230139.713077545
332	229748.862098694
333	229351.023469925
334	228946.466165543
335	228534.851011276
336	228116.002000809
337	227690.009748459
338	227256.272964478
339	226815.247842789
340	226366.035367966
341	225909.295633316
342	225444.03609848
343	224970.888282776
344	224488.998422623
345	223998.729768753
346	223499.572137833
347	222991.436639786
348	222474.283586502
349	221947.502962112
350	221411.541282654
351	220865.325880051
352	220309.68249321
353	219743.254175186
354	219167.028589249
355	218579.613887787
356	217981.888284683
357	217372.686788559
358	216752.513301849
359	216120.643640518
360	215477.031517029
361	214821.502519608
362	214153.42121315
363	213473.142127991
364	212779.554538727
365	212073.373231888
366	211353.252443314
367	210619.904972076
368	209872.221176147
369	209110.669404984
370	208334.339960098
371	207543.256973267
372	206737.093053818
373	205915.181524277
374	205077.862010956
375	204223.789653778
376	203353.886730194
377	202466.314897537
378	201562.342824936
379	200639.952102661
380	199700.401218414
381	198741.858762741
382	197765.193935394
383	196769.092828751
384	195753.732570648
385	194718.527412415
386	193662.838871002
387	192586.845348358
388	191489.173391342
389	190370.605583191
390	189229.316541672
391	188066.482805252
392	186879.835859299
393	185670.780004501
394	184437.287431717
395	183180.169075012
396	181898.124933243
397	180591.073560715
398	179258.629684448
399	177899.744319916
400	176514.922201157
401	175102.331268311
402	173663.092302322
403	172194.995639801
404	170699.317832947
405	169173.993875504
406	167619.905992508
407	166035.640136719
408	164421.210132599
409	162776.225099564
410	161099.355920792
411	159391.760259628
412	157650.984025955
413	155878.831773758
414	154072.232809067
415	152233.616836548
416	150359.660411835
417	148452.808824539
418	146510.130962372
419	144533.439882278
420	142520.772399902
421	140472.79312706
422	138388.865200043
423	136268.305591583
424	134111.854084015
425	131917.637779236
426	129687.485855103
427	127418.84973526
428	125114.049175262
429	122770.583551407
430	120390.515457153
431	117972.148584366
432	115516.363315582
433	113023.675580978
434	110492.285329819
435	107924.344249725
436	105318.765254974
437	102676.153514862
438	99997.1836051941
439	97280.8902111053
440	94529.5349559784
441	91741.0245723724
442	88918.6451072693
443	86059.9509162903
444	83168.3940086365
445	80242.1183624268
446	77283.8058757782
447	74293.0057544708
448	71270.8836555481
449	68218.914773941
450	65136.4126586914
451	62026.8514785767
452	58887.8730297089
453	55724.2175331116
454	52533.5970306396
455	49320.4823303223
456	46082.9263343811
457	42825.1687335968
458	39546.2405834198
459	36249.1557941437
460	32934.7233963013
461	29604.0555534363
462	26260.0915489197
463	22901.8995189667
464	19534.4083843231
465	16155.0558948517
466	12770.1188774109
467	9376.29880332947
468	5980.22462654114
469	2578.91778945923
470	-821.740306854248
471	-4223.43586158752
472	-7621.95612716675
473	-11017.0733470917
474	-14406.7336826324
475	-17788.6280059814
476	-21162.7693309784
477	-24525.1537303925
478	-27877.2123298645
479	-31214.0528354645
480	-34537.546251297
481	-37842.9746074677
482	-41131.5770130157
483	-44399.8499507904
484	-47647.5789260864
485	-50873.2010326385
486	-54074.6286869049
487	-57252.4584922791
488	-60402.8179092407
489	-63528.1291389465
490	-66623.258605957
491	-69691.6717376709
492	-72727.8622932434
493	-75735.3372898102
494	-78709.2069454193
495	-81652.1011600494
496	-84560.9312114716
497	-87436.1403865814
498	-90276.6035366058
499	-93081.6993122101
500	-95851.9074726105
501	-98585.125415802
502	-101283.279691696
503	-103943.410406113
504	-106568.056858063
505	-109154.242149353
506	-111704.233125687
507	-114215.872272491
508	-116690.416841507
509	-119127.151138306
510	-121525.917182922
511	-123887.690692902
512	-126210.86182785
513	-128497.908653259
514	-130746.12720871
515	-132958.93362236
516	-135133.145895004
517	-137272.132169724
518	-139373.688602448
519	-141439.914588928
520	-143469.745424271
521	-145464.228776932
522	-147423.606243134
523	-149347.648298264
524	-151237.96836853
525	-153093.174087524
526	-154915.965414047
527	-156704.166788101
528	-158461.019420624
529	-160184.142019272
530	-161876.669412613
531	-163536.619617462
532	-165166.459949493
533	-166765.102851868
534	-168333.980169296
535	-169873.152704239
536	-171382.939216614
537	-172864.49502182
538	-174317.211187363
539	-175743.167682648
540	-177140.903383255
541	-178512.768966675
542	-179857.587560654
543	-181177.289287567
544	-182471.149837494
545	-183740.419700623
546	-184985.175769806
547	-186205.77334404
548	-187403.219783783
549	-188576.979099274
550	-189728.867700577
551	-190857.684659958
552	-191965.72325325
553	-193051.486118317
554	-194117.306015015
555	-195161.816761017
556	-196186.972957611
557	-197191.909469604
558	-198177.905542374
559	-199144.837362289
560	-200093.189191818
561	-201023.614444733
562	-201935.879968643
563	-202831.251981735
564	-203709.009044647
565	-204570.715913773
566	-205415.50050354
567	-206244.851844788
568	-207058.099216461
569	-207856.329944611
570	-208639.363332748
571	-209407.672773361
572	-210161.719205856
573	-210901.318471909
574	-211627.548048019
575	-212339.677318573
576	-213039.212945938
577	-213725.113025665
578	-214399.022928238
579	-215059.881080627
580	-215709.159296036
581	-216346.068504333
582	-216971.652690887
583	-217585.676465988
584	-218188.416290283
585	-218780.410442352
586	-219361.313707352
587	-219932.15896225
588	-220492.185340881
589	-221042.725355148
590	-221582.825614929
591	-222113.852602005
592	-222634.922266006
593	-223147.17416954
594	-223650.025749207
595	-224144.198507309
596	-224629.567455292
597	-225106.354129791
598	-225574.924272537
599	-226035.041276932

==> immagini/values_txt/tle_4383.txt <==
x	y
0	264330.413808823
1	264340.135421753
2	264349.609539032
3	264358.833703995
4	264367.766225815
5	264376.439935684
6	264384.870573044
7	264393.003974915
8	264400.862970352
9	264408.476259232
10	264415.797523499
11	264422.831197739
12	264429.604215622
13	264436.094911575
14	264442.292564392
15	264448.205915451
16	264453.843219757
17	264459.191322327
18	264464.23069191
19	264468.990867615
20	264473.47026062
21	264477.623699188
22	264481.484909058
23	264485.070796967
24	264488.325458527
25	264491.270517349
26	264493.935350418
27	264496.274055481
28	264498.28874588
29	264500.005702972
30	264501.405555725
31	264502.475753784
32	264503.222301483
33	264503.656137466
34	264503.763910294
35	264503.521976471
36	264502.961742401
37	264502.082969666
38	264500.836734772
39	264499.256942749
40	264497.361915588
41	264495.094205856
42	264492.473186493
43	264489.52942276
44	264486.217599869
45	264482.537195206
46	264478.513484955
47	264474.129322052
48	264469.370578766
49	264464.239387512
50	264458.750246048
51	264452.889234543
52	264446.628353119
53	264440.00087738
54	264433.00759697
55	264425.596035004
56	264417.799354553
57	264409.637517929
58	264401.051710129
59	264392.059127808
60	264382.690700531
61	264372.901805878
62	264362.689487457
63	264352.076715469
64	264341.04911232
65	264329.591142654
66	264317.701036453
67	264305.39585495
68	264292.661510468
69	264279.465539932
70	264265.841709137
71	264251.793241501
72	264237.262561798
73	264222.28291893
74	264206.876123428
75	264190.980661392
76	264174.611938477
77	264157.799818039
78	264140.501937866
79	264122.711690903
80	264104.449071884
81	264085.704402924
82	264066.458547592
83	264046.706144333
84	264026.465509415
85	264005.724075317
86	263984.443258286
87	263962.657251358
88	263940.372116089
89	263917.525718689
90	263894.149719238
91	263870.265945435
92	263845.812828064
93	263820.80232048
94	263795.263555527
95	263769.15461731
96	263742.467161179
97	263715.218673706
98	263687.398900986
99	263658.989295959
100	263629.978687286
101	263600.38750267
102	263570.202419281
103	263539.380641937
104	263507.956691742
105	263475.936887741
106	263443.254600525
107	263409.939966202
108	263376.015670776
109	263341.418210983
110	263306.154788971
111	263270.25579834
112	263233.680240631
113	263196.414102554
114	263158.472074509
115	263119.846279144
116	263080.515945435
117	263040.462371826
118	262999.71071434
119	262958.247312546
120	262916.020353317
121	262873.06672287
122	262829.39043808
123	262784.922880173
124	262739.690505981
125	262693.714960098
126	262646.933668137
127	262599.348920822
128	262550.988632202
129	262501.809827805
130	262451.797996521
131	262400.961561203
132	262349.293241501
133	262296.773099899
134	262243.374362946
135	262189.123228073
136	262134.002267837
137	262077.956041336
138	262021.019538879
139	261963.197031021
140	261904.412298202
141	261844.691976547
142	261784.058692932
143	261722.439491272
144	261659.837623596
145	261596.276947021
146	261531.714056015
147	261466.127902985
148	261399.524477005
149	261331.899757385
150	261263.221960068
151	261193.462242126
152	261122.646726608
153	261050.755739212
154	260977.725002289
155	260903.586263657
156	260828.34951973
157	260751.924753189
158	260674.336925507
159	260595.60738945
160	260515.658718109
161	260434.488218307
162	260352.113071442
163	260268.494049072
164	260183.603696823
165	260097.435770035
166	260009.989908218
167	259921.22889328
168	259831.113452911
169	259739.670171738
170	259646.874000549
171	259552.654920578
172	259457.04145813
173	259360.038387299
174	259261.547460556
175	259161.588920593
176	259060.181098938
177	258957.237649918
178	258852.754491806
179	258746.741682053
180	258639.156616211
181	258529.95744133
182	258419.135889053
183	258306.689237595
184	258192.572887421
185	258076.731517792
186	257959.197210312
187	257839.943134308
188	257718.870176315
189	257596.014970779
190	257471.376113892
191	257344.842411041
192	257216.423175812
193	257086.139314651
194	256953.899356842
195	256819.672080994
196	256683.472049713
197	256545.250629425
198	256404.953037262
199	256262.558094025
200	256118.058095932
201	255971.410417557
202	255822.529430389
203	255671.450080872
204	255518.138734818
205	255362.465032578
206	255204.510759354
207	255044.169874191
208	254881.405174255
209	254716.197313309
210	254548.520223618
211	254378.305776596
212	254205.493135452
213	254030.099300385
214	253852.064435959
215	253671.276655197
216	253487.765132904
217	253301.506523132
218	253112.357643127
219	252920.321386337
220	252725.404758453
221	252527.468603134
222	252326.477640152
223	252122.436733246
224	251915.256082535
225	251704.863080978
226	251491.221719742
227	251274.30219841
228	251054.015571594
229	250830.27148819
230	250603.07815361
231	250372.37096405
232	250138.004341125
233	249899.985498428
234	249658.286628723
235	249412.731349945
236	249163.302591324
237	248909.990375519
238	248652.642885208
239	248391.197631836
240	248125.627040863
241	247855.833740234
242	247581.713676453
243	247303.199443817
244	247020.25421524
245	246732.751144409
246	246440.582481384
247	246143.722969055
248	245842.094545364
249	245535.504932404
250	245223.940954208
251	244907.358715057
252	244585.52807045
253	244258.428066254
254	243926.001771927
255	243588.073631287
256	243244.541229248
257	242895.343494415
258	242540.36283493
259	242179.45108223
260	241812.494068146
261	241439.43097496
262	241060.121038437
263	240674.373552322
264	240282.148729324
265	239883.338590622
266	239477.685224533
267	239065.143278122
268	238645.631080627
269	238218.887973785
270	237784.819959641
271	237343.340904236
272	236894.23175621
273	236437.331441879
274	235972.541315079
275	235499.661546707
276	235018.545103073
277	234528.996751785
278	234030.902582169
279	233524.081361771
280	233008.25724411
281	232483.368488312
282	231949.205408096
283	231405.491222382
284	230852.116132736
285	230288.92436409
286	229715.591848373
287	229131.955068588
288	228537.869926453
289	227933.058486938
290	227317.258136749
291	226690.332883835
292	226052.023645401
293	225402.081417084
294	224740.224557877
295	224066.291629791
296	223380.031145096
297	222681.048952103
298	221969.21446228
299	221244.296621323
300	220505.860193253
301	219753.737047195
302	218987.699451447
303	218207.325124741
304	217412.353952408
305	216602.560386658
306	215777.569032669
307	214937.065439224
308	214080.758991241
309	213208.337623596
310	212319.454214096
311	211413.69389534
312	210490.861812592
313	209550.517969131
314	208592.241588593
315	207615.810901642
316	206620.865053177
317	205606.853851318
318	204573.518537521
319	203520.577075958
320	202447.379682541
321	201353.694841385
322	200239.175239563
323	199103.304784775
324	197945.683908463
325	196765.901092529
326	195563.617900848
327	194338.289011002
328	193089.413505554
329	191816.800245285
330	190519.901771545
331	189198.108697891
332	187851.178871155
333	186478.720523834
334	185079.951097488
335	183654.61750412
336	182202.438766479
337	180722.655138016
338	179214.920036316
339	177678.862464905
340	176113.976324081
341	174519.679929733
342	172895.617645264
343	171241.405332565
344	169556.533449173
345	167840.4370327
346	166092.927049637
347	164313.543031693
348	162501.488388062
349	160656.747114182
350	158778.908220291
351	156867.268535614
352	154921.677654266
353	152941.890169144
354	150927.261686325
355	148877.565956116
356	146792.563911438
357	144671.959335327
358	142515.228158951
359	140322.312616348
360	138093.115934372
361	135827.237926483
362	133524.356739044
363	131184.652017593
364	128807.986814499
365	126393.70965004
366	123942.38467598
367	121453.998748779
368	118928.072675705
369	116364.974910736
370	113764.943744659
371	111127.888700485
372	108453.871400833
373	105743.3150177
374	102996.654415131
375	100213.881875992
376	97395.4135551453
377	94541.9672164917
378	91653.8648872375
379	88731.1758022308
380	85775.0487861633
381	82786.2067661285
382	79764.6429100037
383	76711.656835556
384	73628.1467914581
385	70514.4971828461
386	67371.6735439301
387	64201.0378437042
388	61003.2473754883
389	57779.343662262
390	54530.6212177277
391	51258.3545379639
392	47963.5300312042
393	44647.1252651215
394	41311.1123123169
395	37956.5048999786
396	34584.3079948425
397	31196.5974960327
398	27794.788942337
399	24379.7887935638
400	20953.4176025391
401	17517.6249465942
402	14073.4456481934
403	10622.3745155334
404	7166.61703872681
405	3707.50726318359
406	246.506536483765
407	-3214.81496620178
408	-6674.34193229675
409	-10130.7907352448
410	-13582.9977455139
411	-17028.4310970306
412	-20465.8212528229
413	-23894.20221138
414	-27311.2849273682
415	-30715.5616455078
416	-34106.0975379944
417	-37481.1871414185
418	-40839.0874233246
419	-44178.6717910767
420	-47498.7458572388
421	-50797.6283550262
422	-54074.1346111298
423	-57327.2444725037
424	-60555.8978691101
425	-63758.522026062
426	-66934.1947803497
427	-70082.3754081726
428	-73201.3859767914
429	-76290.498884201
430	-79349.3754482269
431	-82376.6481971741
432	-85371.6983623505
433	-88334.0785427094
434	-91262.9658603668
435	-94157.5343799591
436	-97017.5559062958
437	-99842.6771888733
438	-102632.122261047
439	-105385.544471741
440	-108103.117822647
441	-110784.002054214
442	-113427.917510986
443	-116035.190496445
444	-118605.33307457
445	-121138.183853149
446	-123633.8847332
447	-126092.382377625
448	-128513.660850525
449	-130897.596067429
450	-133244.514745712
451	-135554.487615585
452	-137827.524517059
453	-140063.875370026
454	-142263.952566147
455	-144427.723703384
456	-146555.342439651
457	-148647.513616562
458	-150704.148683548
459	-152725.614490509
460	-154712.481649399
461	-156664.918731689
462	-158583.230571747
463	-160467.968818665
464	-162319.444314957
465	-164137.99430275
466	-165924.087348938
467	-167678.169689178
468	-169400.712614059
469	-171091.99215126
470	-172752.562187195
471	-174382.973583221
472	-175983.407831192
473	-177554.44704628
474	-179096.720794678
475	-180610.44329834
476	-182096.090749741
477	-183554.297086716
478	-184985.4480896
479	-186389.870061874
480	-187768.117378235
481	-189120.692687988
482	-190447.971700668
483	-191750.397359848
484	-193028.45954895
485	-194282.688753128
486	-195513.295053482
487	-196720.804960251
488	-197905.816745758
489	-199068.500953674
490	-200209.363611221
491	-201328.964893341
492	-202427.536705017
493	-203505.509469986
494	-204563.350715637
495	-205601.419677734
496	-206620.029195786
497	-207619.662168503
498	-208600.673885345
499	-209563.412836075
500	-210508.225917816
501	-211435.472442627
502	-212345.588092804
503	-213238.74372673
504	-214115.395795822
505	-214975.954648972
506	-215820.56624794
507	-216649.605836868
508	-217463.530448914
509	-218262.478523254
510	-219046.739229202
511	-219816.761165619
512	-220572.7461586
513	-221314.94080162
514	-222043.678243637
515	-222759.258678436
516	-223461.90593338
517	-224151.822473526
518	-224829.37430954
519	-225494.822006226
520	-226148.275993347
521	-226790.067314148
522	-227420.509876251
523	-228039.705768585
524	-228647.866802216
525	-229245.378814697
526	-229832.320995331
527	-230408.888158798
528	-230975.395814896
529	-231531.997117996
530	-232078.860019684
531	-232616.201442719
532	-233144.248125076
533	-233663.161569595
534	-234173.055559158
535	-234674.199953079
536	-235166.791561127
537	-235650.878347397
538	-236126.708091736
539	-236594.491739273
540	-237054.28386116
541	-237506.247303009
542	-237950.653987885
543	-238387.55389595
544	-238817.072589874
545	-239239.42877388
546	-239654.749387741
547	-240063.12333107
548	-240464.685209274
549	-240859.629882812
550	-241248.062923431
551	-241630.036560059
552	-242005.750850677
553	-242375.366449356
554	-242738.869876862
555	-243096.428012848
556	-243448.250576019
557	-243794.322187424
558	-244134.758674622
559	-244469.761154175
560	-244799.361272812
561	-245123.646650314
562	-245442.741464615
563	-245756.769330978
564	-246065.77973938
565	-246369.850025177
566	-246669.131195068
567	-246963.701572418
568	-247253.581150055
569	-247538.896877289
570	-247819.797668457
571	-248096.243047714
572	-248368.351230621
573	-248636.285711288
574	-248900.021137238
575	-249159.632837296
576	-249415.272003174
577	-249666.965568542
578	-249914.748483658
579	-250158.723861694
580	-250398.98302269
581	-250635.557229996
582	-250868.485357285
583	-251097.887840271
584	-251323.830646515
585	-251546.288536072
586	-251765.377174377
587	-251981.210149765
588	-252193.737670898
589	-252403.044279099
590	-252609.255151749
591	-252812.362638474
592	-253012.387172699
593	-253209.449478149
594	-253403.580680847
595	-253594.793073654
596	-253783.156000137
597	-253968.740243912
598	-254151.585613251
599	-254331.680131912

==> immagini/values_txt/tle_4389.txt <==
x	y
0	259896.444606781
1	259813.201189041
2	259728.843414307
3	259643.15520668
4	259556.137874603
5	259467.839679718
6	259378.354711533
7	259287.483181
8	259195.192792892
9	259101.566228867
10	259006.675102234
11	258910.32698822
12	258812.485286713
13	258713.226358414
14	258612.618967056
15	258510.490095139
16	258406.770498276
17	258301.55821991
18	258194.919603348
19	258086.659765244
20	257976.741758347
21	257865.225147247
22	257752.204639435
23	257637.468387604
24	257520.962945938
25	257402.790956497
26	257282.991886139
27	257161.401882172
28	257037.93724823
29	256912.691568375
30	256785.727754593
31	256656.856845856
32	256526.005079269
33	256393.263566971
34	256258.691238403
35	256122.108888626
36	255983.416320801
37	255842.708347321
38	255700.056459427
39	255555.275405884
40	255408.244325638
41	255259.096204758
42	255107.848220825
43	254954.359548569
44	254798.470134735
45	254640.318641663
46	254479.943340302
47	254317.161504745
48	254151.862524033
49	253984.125839233
50	253814.022212982
51	253641.370510101
52	253466.018081665
53	253288.076990128
54	253107.604587555
55	252924.420970917
56	252738.358348846
57	252549.544109344
58	252357.999246597
59	252163.587554932
60	251966.082546234
61	251765.649454117
62	251562.303348541
63	251355.865049362
64	251146.170370102
65	250933.309537888
66	250717.35036087
67	250498.077352524
68	250275.311458588
69	250049.182605743
70	249819.691425323
71	249586.696771622
72	249349.952489853
73	249109.605773926
74	248865.662919998
75	248617.957677841
76	248366.223365784
77	248110.640413284
78	247851.193834305
79	247587.716579437
80	247319.936548233
81	247047.995632172
82	246771.930484772
83	246491.512079239
84	246206.477622986
85	245917.022209167
86	245623.06252861
87	245324.496177673
88	245020.940607071
89	244712.613443375
90	244399.470533371
91	244081.323799133
92	243757.887744904
93	243429.261684418
94	243095.463127136
95	242756.301372528
96	242411.411699295
97	242060.951356888
98	241704.931324005
99	241343.096687317
100	240975.116184235
101	240601.15096283
102	240221.120351791
103	239834.909114838
104	239442.011001587
105	239042.699954987
106	238636.81504631
107	238224.216609955
108	237804.501199722
109	237377.766069412
110	236944.021011353
111	236502.980543137
112	236054.234163284
113	235597.953416824
114	235134.012613297
115	234662.268371582
116	234182.176170349
117	233693.936828613
118	233197.435253143
119	232692.469135284
120	232178.454053879
121	231655.652154922
122	231123.903945923
123	230582.998432159
124	230032.340324402
125	229472.108205795
126	228902.246831894
127	228322.410539627
128	227732.056545258
129	227131.367778778
130	226520.14257431
131	225898.25327301
132	225264.878644943
133	224620.342723846
134	223964.423088074
135	223296.8794384
136	222616.979312897
137	221924.909866333
138	221220.53830719
139	220503.574979782
140	219773.23572731
141	219029.752092361
142	218272.893598557
143	217502.352777481
144	216717.375680923
145	215918.159044266
146	215104.403829575
147	214275.968677521
148	213431.773853302
149	212572.252328873
150	211696.938337326
151	210805.684579849
152	209897.485757828
153	208972.546693802
154	208030.722425461
155	207071.501806259
156	206094.020521164
157	205098.495382309
158	204084.604160309
159	203051.974056244
160	201999.630989075
161	200927.803544998
162	199836.147918701
163	198724.337846756
164	197591.156032562
165	196437.095088959
166	195261.538108826
167	194064.343139648
168	192844.223199844
169	191601.438606262
170	190335.816619873
171	189046.740976334
172	187733.132141113
173	186395.280408859
174	185032.720098495
175	183645.339996338
176	182231.480634689
177	180791.772802353
178	179325.744750977
179	177833.067901611
180	176312.325786591
181	174763.969175339
182	173187.700408936
183	171582.384508133
184	169948.226108551
185	168285.067567825
186	166591.443361282
187	164867.351772308
188	163113.010478973
189	161327.907154083
190	159510.745809555
191	157661.866731644
192	155780.867994308
193	153868.076221466
194	151921.582014084
195	149941.89705658
196	147929.009208679
197	145882.781887054
198	143802.075960159
199	141686.709569931
200	139537.233829498
201	137353.590551376
202	135134.338119507
203	132879.722963333
204	130590.337873459
205	128266.218700409
206	125905.983737946
207	123510.122545242
208	121079.014533997
209	118613.340660095
210	116111.267673492
211	113573.97098732
212	111001.60219574
213	108394.860982895
214	105752.853059769
215	103075.793382645
216	100365.18510437
217	97621.0248451233
218	94842.710609436
219	92031.0597114563
220	89187.0726146698
221	86311.8207073212
222	83404.2592124939
223	80465.5399036407
224	77497.0643596649
225	74499.777141571
226	71472.7914619446
227	68417.7758979797
228	65336.2165527344
229	62229.2369995117
230	59096.2913475037
231	55938.7231483459
232	52758.9382133484
233	49557.5349254608
234	46334.6555709839
235	43091.8004837036
236	39830.8986091614
237	36553.9098014832
238	33259.8999557495
239	29951.1985855103
240	26629.9169578552
241	23297.5844249725
242	19954.1057395935
243	16601.1730422974
244	13241.5750083923
245	9876.7171459198
246	6506.59166908264
247	3132.91964912415
248	-241.244390487671
249	-3615.04097175598
250	-6987.8798122406
251	-10358.0681381226
252	-13723.2588272095
253	-17081.3655490875
254	-20433.0711364746
255	-23775.8568630219
256	-27107.9547595978
257	-30427.5609073639
258	-33734.3153038025
259	-37027.2715129852
260	-40303.3182182312
261	-43561.87150383
262	-46802.472410202
263	-50023.8142261505
264	-53223.6314735413
265	-56400.9883842468
266	-59555.715549469
267	-62686.7079658508
268	-65791.8765640259
269	-68870.3204917908
270	-71922.4981307983
271	-74946.869764328
272	-77942.1910457611
273	-80907.2953491211
274	-83842.7681350708
275	-86747.9484653473
276	-89620.6841888428
277	-92461.1313457489
278	-95269.3800735474
279	-98044.9937152863
280	-100786.642332077
281	-103493.632928848
282	-106167.214408875
283	-108806.581514359
284	-111410.59926033
285	-113979.206180573
286	-116513.170921326
287	-119012.448213577
288	-121475.67455101
289	-123903.092941284
290	-126295.551412582
291	-128653.046379089
292	-130974.644659042
293	-133260.72118187
294	-135511.815502167
295	-137728.554325104
296	-139909.902765274
297	-142056.00173378
298	-144168.258792877
299	-146246.482078552
300	-148290.445552826
301	-150300.280927658
302	-152277.062175751
303	-154221.249578476
304	-156131.960552216
305	-158010.135089874
306	-159856.437578201
307	-161671.396749496
308	-163454.520570755
309	-165206.478012085
310	-166928.03931427
311	-168619.778291702
312	-170281.263839722
313	-171913.105573654
314	-173516.320356369
315	-175091.16906929
316	-176637.602361679
317	-178155.996957779
318	-179647.334739685
319	-181112.228610992
320	-182550.098537445
321	-183961.881256104
322	-185348.206914902
323	-186709.698171616
324	-188046.030796051
325	-189357.830375671
326	-190645.978780746
327	-191910.885072708
328	-193152.314928055
329	-194370.880348206
330	-195567.349107742
331	-196742.259750366
332	-197895.382579803
333	-199027.189338684
334	-200138.460233688
335	-201229.725749969
336	-202300.701475143
337	-203352.016401291
338	-204384.175172806
339	-205397.911928177
340	-206392.836462021
341	-207369.396154404
342	-208328.421228409
343	-209270.208150864
344	-210194.678152084
345	-211102.209098816
346	-211993.425140381
347	-212868.810188293
348	-213728.085105896
349	-214571.794742584
350	-215400.382226944
351	-216214.357522964
352	-217013.440244675
353	-217798.147920609
354	-218568.846115112
355	-219326.145771027
356	-220069.643112183
357	-220799.829364777
358	-221517.194297791
359	-222222.053369522
360	-222914.272396088
361	-223594.129810333
362	-224262.186124802
363	-224918.779726028
364	-225563.556444168
365	-226197.056676865
366	-226819.560571671
367	-227431.49707222
368	-228032.575994492
369	-228623.180109024
370	-229203.690008163
371	-229774.422819138
372	-230335.119098663
373	-230886.140062332
374	-231427.806850433
375	-231960.483745575
376	-232483.904838562
377	-232998.330293655
378	-233504.163133621
379	-234001.672203064
380	-234490.591466904
381	-234971.269195557
382	-235443.900482178
383	-235908.920253754
384	-236365.961431503
385	-236815.354467392
386	-237257.369760513
387	-237692.262516022
388	-238119.830410004
389	-238540.294746399
390	-238953.905532837
391	-239360.974767685
392	-239761.209320068
393	-240154.903743744
394	-240542.224504471
395	-240923.495300293
396	-241298.422912598
397	-241667.28670311
398	-242030.218540192
399	-242387.588460922
400	-242739.047431946
401	-243084.860330582
402	-243425.219869614
403	-243760.357185364
404	-244090.052083969
405	-244414.467460632
406	-244733.832645416
407	-245048.307987213
408	-245357.686571121
409	-245662.451271057
410	-245962.367765427
411	-246257.544660568
412	-246548.111639023
413	-246834.400693893
414	-247116.170654297
415	-247393.52397728
416	-247666.576574326
417	-247935.66053772
418	-248200.535610199
419	-248461.297985077
420	-248718.044019699
421	-248971.09144783
422	-249220.228696823
423	-249465.512256622
424	-249707.055234909
425	-249945.154157639
426	-250179.605278015
427	-250410.460399628
428	-250637.815637589
429	-250861.960884094
430	-251082.700265884
431	-251300.068565369
432	-251514.17124939
433	-251725.279302597
434	-251933.205160141
435	-252137.977876663
436	-252339.689678192
437	-252538.605113983
438	-252734.539129257
439	-252927.521612167
440	-253117.637359619
441	-253305.13940239
442	-253489.856086731
443	-253671.791910172
444	-253851.049734116
445	-254027.857563019
446	-254202.05156517
447	-254373.636856079
448	-254542.709407806
449	-254709.492204666
450	-254873.820095062
451	-255035.69348526
452	-255195.207038879
453	-255352.569849014
454	-255507.634115219
455	-255660.386455536
456	-255810.916666031
457	-255959.440681458
458	-256105.798814774
459	-256249.976934433
460	-256392.064336777
461	-256532.263626099
462	-256670.432128906
463	-256806.542755127
464	-256940.6848526
465	-257073.051570892
466	-257203.512508392
467	-257332.025375366
468	-257458.682535172
469	-257583.666072845
470	-257706.860084534
471	-257828.211475372
472	-257947.815013885
473	-258065.838924408
474	-258182.175411224
475	-258296.772514343
476	-258409.713766098
477	-258521.168466568
478	-258631.033834457
479	-258739.250429153
480	-258845.904699326
481	-258951.153118134
482	-259054.903720856
483	-259157.08924675
484	-259257.794849396
485	-259357.174797058
486	-259455.142633438
487	-259551.623264313
488	-259646.705438614
489	-259740.531429291
490	-259833.024906158
491	-259924.101892471
492	-260013.85635376
493	-260102.421598434
494	-260189.729265213
495	-260275.690301895
496	-260360.393033981
497	-260443.973081589
498	-260526.36309433
499	-260607.467927933
500	-260687.380811691
501	-260766.228927612
502	-260843.954349518
503	-260920.451778412
504	-260995.817220688
505	-261070.171354294
506	-261143.462621689
507	-261215.583156586
508	-261286.628009796
509	-261356.709596634
510	-261425.791278839
511	-261493.750436783
512	-261560.686170578
513	-261626.705591202
514	-261691.777391434
515	-261755.776924133
516	-261818.802394867
517	-261880.956459045
518	-261942.210565567
519	-262002.440895081
520	-262061.741485596
521	-262120.210008621
522	-262177.827955246
523	-262234.464765549
524	-262290.21490097
525	-262345.172307968
526	-262399.322740555
527	-262452.531679153
528	-262504.894741058
529	-262556.499204636
530	-262607.340419769
531	-262657.276550293
532	-262706.408355713
533	-262754.812301636
534	-262802.49288559
535	-262849.303497314
536	-262895.344377518
537	-262940.689756393
538	-262985.349546432
539	-263029.172426224
540	-263072.259016037
541	-263114.680280685
542	-263156.450172424
543	-263197.414682388
544	-263237.673351288
545	-263277.294927597
546	-263316.298810959
547	-263354.527639389
548	-263392.079294205
549	-263429.019329071
550	-263465.373113632
551	-263500.97905159
552	-263535.936592102
553	-263570.305755615
554	-263604.11998558
555	-263637.212781906
556	-263669.682556152
557	-263701.586294174
558	-263732.963315964
559	-263763.643234253
560	-263793.725559235
561	-263823.263151169
562	-263852.299686432
563	-263880.66494751
564	-263908.454439163
565	-263935.718921661
566	-263962.507591248
567	-263988.646829605
568	-264014.232984543
569	-264039.312698364
570	-264063.940860748
571	-264087.93985939
572	-264111.407295227
573	-264134.385528564
574	-264156.934036255
575	-264178.87452507
576	-264200.302564621
577	-264221.258081436
578	-264241.805477142
579	-264261.763713837
580	-264281.227769852
581	-264300.235050201
582	-264318.853733063
583	-264336.902458191
584	-264354.47353363
585	-264371.603834152
586	-264388.363656998
587	-264404.571155548
588	-264420.360404968
589	-264435.698629379
590	-264450.558889389
591	-264464.973615646
592	-264479.060253143
593	-264492.654222488
594	-264505.783958435
595	-264518.482622147
596	-264530.866704941
597	-264542.776086807
598	-264554.234331131
599	-264565.27532959
};

==> immagini/values_txt/tle_4505.txt <==
x	y
0	-22555.544002533
1	-25443.265630722
2	-28321.8362483978
3	-31190.063243866
4	-34047.1224975586
5	-36891.9138584137
6	-39723.6481647491
7	-42541.2668647766
8	-45343.9822692871
9	-48130.8470592499
10	-50901.0916976929
11	-53653.8222808838
12	-56388.3293895721
13	-59103.8122501373
14	-61799.5452632904
15	-64474.8484802246
16	-67129.0413722992
17	-69761.5126686096
18	-72371.6206932068
19	-74958.8550643921
20	-77522.5984382629
21	-80062.4343986511
22	-82577.7899703979
23	-85068.3333816528
24	-87533.5633602142
25	-89973.1640911102
26	-92386.7194404602
27	-94774.0061092377
28	-97134.6489620209
29	-99468.4440288544
30	-101775.161964417
31	-104054.575187683
32	-106306.542074203
33	-108530.908376694
34	-110727.56303978
35	-112896.384353638
36	-115037.385532379
37	-117150.413125992
38	-119235.555734634
39	-121292.713943481
40	-123322.024454117
41	-125323.422218323
42	-127297.078977585
43	-129242.954912186
44	-131161.303339005
45	-133052.072942734
46	-134915.55645752
47	-136751.770311356
48	-138560.994707108
49	-140343.282272339
50	-142098.975006104
51	-143828.109643936
52	-145531.047924042
53	-147207.894113541
54	-148858.982320786
55	-150484.448160172
56	-152084.660598755
57	-153659.758230209
58	-155210.096702576
59	-156735.894739151
60	-158237.470874786
61	-159715.052047729
62	-161168.989431381
63	-162599.504138947
64	-164006.950082779
65	-165391.576192856
66	-166753.704689026
67	-168093.642131805
68	-169411.664962769
69	-170708.102205276
70	-171983.241668701
71	-173237.401102066
72	-174470.857334137
73	-175683.970874786
74	-176876.970966339
75	-178050.233446121
76	-179203.998744965
77	-180338.618211746
78	-181454.33360672
79	-182551.530420303
80	-183630.399530411
81	-184691.331178665
82	-185734.533506393
83	-186760.371587753
84	-187769.047620773
85	-188760.942974091
86	-189736.232107162
87	-190695.292001724
88	-191638.316324234
89	-192565.645307541
90	-193477.481731415
91	-194374.152017593
92	-195255.854364395
93	-196122.916120529
94	-196975.523952484
95	-197813.987260818
96	-198638.505943298
97	-199449.365880966
98	-200246.77243042
99	-201030.997117996
100	-201802.239904404
101	-202560.750406265
102	-203306.754592896
103	-204040.465559006
104	-204762.111452103
105	-205471.903295517
106	-206170.0586586
107	-206856.769962311
108	-207532.272241592
109	-208196.728813171
110	-208850.377614975
111	-209493.377155304
112	-210125.954271317
113	-210748.253370285
114	-211360.514762878
115	-211962.851373672
116	-212555.51757431
117	-213138.616153717
118	-213712.382078171
119	-214276.928260803
120	-214832.471992493
121	-215379.120046616
122	-215917.094762802
123	-216446.485563278
124	-216967.508924484
125	-217480.263284683
126	-217984.941358566
127	-218481.642204285
128	-218970.558319092
129	-219451.77876091
130	-219925.48276329
131	-220391.774152756
132	-220850.808948517
133	-221302.691707611
134	-221747.572937012
135	-222185.557546616
136	-222616.782394409
137	-223041.359601974
138	-223459.405250549
139	-223871.037952423
140	-224276.369497299
141	-224675.511695862
142	-225068.567501068
143	-225455.652793884
144	-225836.855649948
145	-226212.302667618
146	-226582.064592361
147	-226946.270582199
148	-227304.987634659
149	-227658.339567184
150	-228006.384906769
151	-228349.255613327
152	-228686.994693756
153	-229019.732862473
154	-229347.519632339
155	-229670.47480011
156	-229988.63986969
157	-230302.140975952
158	-230611.010046005
159	-230915.368970871
160	-231215.254343033
161	-231510.777616501
162	-231801.975511551
163	-232088.957860947
164	-232371.757127762
165	-232650.475877762
166	-232925.155017853
167	-233195.882289886
168	-233462.703258514
169	-233725.702974319
170	-233984.923530579
171	-234240.443677902
172	-234492.309892654
173	-234740.588163376
174	-234985.338563919
175	-235226.611968994
176	-235464.470727921
177	-235698.964042664
178	-235930.152057648
179	-236158.076400757
180	-236382.80620575
181	-236604.370454788
182	-236822.841112137
183	-237038.246351242
184	-237250.656053543
185	-237460.091245651
186	-237666.628925323
187	-237870.280630112
188	-238071.124326706
189	-238269.172172546
190	-238464.497156143
191	-238657.109899521
192	-238847.085220337
193	-239034.429645538
194	-239219.216503143
195	-239401.453226089
196	-239581.207466125
197	-239758.488092422
198	-239933.359951019
199	-240105.832216263
200	-240275.967758179
201	-240443.77501297
202	-240609.311424255
203	-240772.592321396
204	-240933.665538788
205	-241092.549747467
206	-241249.290885925
207	-241403.908338547
208	-241556.440500259
209	-241706.915060043
210	-241855.360404968
211	-242001.807676315
212	-242146.283657074
213	-242288.821529388
214	-242429.439680099
215	-242568.178695679
216	-242705.048505783
217	-242840.093347549
218	-242973.320930481
219	-243104.77517128
220	-243234.460103989
221	-243362.42489624
222	-243488.666189194
223	-243613.23608017
224	-243736.128442764
225	-243857.395172119
226	-243977.030965805
227	-244095.084512711
228	-244211.550361633
229	-244326.478746414
230	-244439.860088348
231	-244551.744752884
232	-244662.126583099
233	-244771.049072266
234	-244878.508331299
235	-244984.54747963
236	-245089.162769318
237	-245192.392503738
238	-245294.23875618
239	-245394.732887268
240	-245493.880661011
241	-245591.710596085
242	-245688.229988098
243	-245783.462711334
244	-245877.422454834
245	-245970.124931335
246	-246061.588472366
247	-246151.82551384
248	-246240.856575012
249	-246328.688663483
250	-246415.348220825
251	-246500.836803436
252	-246585.184444427
253	-246668.387477875
254	-246750.479011536
255	-246831.453540802
256	-246911.344511032
257	-246990.144014359
258	-247067.889003754
259	-247144.567035675
260	-247220.216333389
261	-247294.82475853
262	-247368.42902565
263	-247441.016452789
264	-247512.624483109
265	-247583.239631653
266	-247652.897918701
267	-247721.587985992
268	-247789.341873169
269	-247856.151086807
270	-247922.046291351
271	-247987.018758774
272	-248051.096693039
273	-248114.275899887
274	-248176.57868576
275	-248238.005105972
276	-248298.573165894
277	-248358.286319733
278	-248417.159349442
279	-248475.198202133
280	-248532.413452148
281	-248588.816446304
282	-248644.411382675
283	-248699.213857651
284	-248753.224866867
285	-248806.462545395
286	-248858.923553467
287	-248910.631055832
288	-248961.576465607
289	-249011.786211014
290	-249061.249921799
291	-249109.994480133
292	-249158.00740242
293	-249205.318353653
294	-249251.911771774
295	-249297.818706512
296	-249343.02359581
297	-249387.556278229
298	-249431.401119232
299	-249474.588441849
300	-249517.102104187
301	-249558.97129631
302	-249600.181499481
303	-249640.759618759
304	-249680.693597794
305	-249720.007015228
306	-249758.690336227
307	-249796.764600754
308	-249834.223003387
309	-249871.082805634
310	-249907.341274261
311	-249943.011182785
312	-249978.093177795
313	-250012.596874237
314	-250046.525997162
315	-250079.885940552
316	-250112.684944153
317	-250144.9237957
318	-250176.614524841
319	-250207.754339218
320	-250238.358263016
321	-250268.419822693
322	-250297.957937241
323	-250326.962030411
324	-250355.454059601
325	-250383.421380997
326	-250410.886940002
327	-250437.836751938
328	-250464.295314789
329	-250490.246538162
330	-250515.71661377
331	-250540.687936783
332	-250565.187145233
333	-250589.197181702
334	-250612.74325943
335	-250635.809144974
336	-250658.419353485
337	-250680.55847168
338	-250702.248979568
339	-250723.478242874
340	-250744.265743256
341	-250764.601121902
342	-250784.501495361
343	-250803.959035873
344	-250822.987453461
345	-250841.582612991
346	-250859.754241943
347	-250877.502067566
348	-250894.832077026
349	-250911.747209549
350	-250928.249647141
351	-250944.346458435
352	-250960.035577774
353	-250975.327672958
354	-250990.217269897
355	-251004.718240738
356	-251018.821905136
357	-251032.544862747
358	-251045.875518799
359	-251058.833316803
360	-251071.403816223
361	-251083.608640671
362	-251095.431842804
363	-251106.895862579
364	-251117.983604431
365	-251128.718667984
366	-251139.083175659
367	-251149.100549698
368	-251158.753360748
369	-251168.064308167
370	-251177.016832352
371	-251185.632343292
372	-251193.895648956
373	-251201.826234818
374	-251209.411214828
375	-251216.667289734
376	-251223.584363937
377	-251230.176399231
378	-251236.435928345
379	-251242.373765945
380	-251247.985788345
381	-251253.279191971
382	-251258.253538132
383	-251262.91204071
384	-251267.258144379
385	-251271.291488647
386	-251275.018676758
387	-251278.435876846
388	-251281.553215027
389	-251284.363361359
390	-251286.879482269
391	-251289.091466904
392	-251291.015125275
393	-251292.637563705
394	-251293.977022171
395	-251295.018428802
396	-251295.781744003
397	-251296.250434875
398	-251296.445446014
399	-251296.349504471
400	-251295.984079361
401	-251295.331455231
402	-251294.413007736
403	-251293.211462021
404	-251291.747354507
405	-251290.004392624
406	-251288.001819611
407	-251285.724992752
408	-251283.190999985
409	-251280.387477875
410	-251277.328998566
411	-251274.005838394
412	-251270.429601669
413	-251266.593729019
414	-251262.506538391
415	-251258.164678574
416	-251253.573074341
417	-251248.731773376
418	-251243.642206192
419	-251238.307910919
420	-251232.726648331
421	-251226.905567169
422	-251220.839069366
423	-251214.537240982
424	-251207.991493225
425	-251201.214885712
426	-251194.195903778
427	-251186.950170517
428	-251179.463939667
429	-251171.754745483
430	-251163.80701828
431	-251155.639787674
432	-251147.236244202
433	-251138.616334915
434	-251129.762481689
435	-251120.694982529
436	-251111.396368027
437	-251101.886396408
438	-251092.148298264
439	-251082.200883865
440	-251072.028457642
441	-251061.648487091
442	-251051.046913147
443	-251040.238998413
444	-251029.21330452
445	-251017.982362747
446	-251006.537311554
447	-250994.887939453
448	-250983.028440475
449	-250970.965166092
450	-250958.69575882
451	-250946.223272324
452	-250933.548501968
453	-250920.67121315
454	-250907.595615387
455	-250894.317857742
456	-250880.845655441
457	-250867.171829224
458	-250853.307207108
459	-250839.241767883
460	-250824.988796234
461	-250810.535842896
462	-250795.898469925
463	-250781.062055588
464	-250766.044094086
465	-250750.828479767
466	-250735.43365097
467	-250719.84274292
468	-250704.074861526
469	-250688.112476349
470	-250671.975017548
471	-250655.645208359
472	-250639.141540527
473	-250622.447973251
474	-250605.581813812
475	-250588.528072357
476	-250571.302677155
477	-250553.892601013
478	-250536.311206818
479	-250518.548313141
480	-250500.614465714
481	-250482.501926422
482	-250464.218791962
483	-250445.760192871
484	-250427.131023407
485	-250408.329784393
486	-250389.357683182
487	-250370.216876984
488	-250350.905286789
489	-250331.427957535
490	-250311.779916763
491	-250291.969333649
492	-250271.98783493
493	-250251.846820831
494	-250231.535188675
495	-250211.066469193
496	-250190.427658081
497	-250169.634281158
498	-250148.671260834
499	-250127.555793762
500	-250106.271509171
501	-250084.836420059
502	-250063.233766556
503	-250041.48194313
504	-250019.563615799
505	-249997.497411728
506	-249975.266492844
507	-249952.888233185
508	-249930.34731102
509	-249907.659564972
510	-249884.811330795
511	-249861.81669426
512	-249838.663621902
513	-249815.362890244
514	-249791.906450272
515	-249768.307085037
516	-249744.550004959
517	-249720.651889801
518	-249696.596790314
519	-249672.402215958
520	-249648.051395416
521	-249623.562604904
522	-249598.918664932
523	-249574.137605667
524	-249549.202840805
525	-249524.131671906
526	-249498.908367157
527	-249473.54914093
528	-249448.039756775
529	-249422.394500732
530	-249396.60112381
531	-249370.671943665
532	-249344.596961975
533	-249318.385705948
534	-249292.03119278
535	-249265.539953232
536	-249238.907928467
537	-249212.138805389
538	-249185.23141098
539	-249158.186220169
540	-249131.005456924
541	-249103.686483383
542	-249076.234283447
543	-249048.6431427
544	-249020.921470642
545	-248993.060325623
546	-248965.070804596
547	-248936.941711426
548	-248908.686185837
549	-248880.29088974
550	-248851.771146774
551	-248823.111759186
552	-248794.329240799
553	-248765.407453537
554	-248736.363948822
555	-248707.181720734
556	-248677.878583908
557	-248648.43784523
558	-248618.87669754
559	-248589.179048538
560	-248559.361497879
561	-248529.408912659
562	-248499.336250305
563	-248469.130357742
564	-248438.804168701
565	-248408.346569061
566	-248377.768346786
567	-248347.060911179
568	-248316.232156754
569	-248285.276302338
570	-248254.198717117
571	-248222.996135712
572	-248191.670808792
573	-248160.223140717
574	-248128.651800156
575	-248096.960317612
576	-248065.144601822
577	-248033.210849762
578	-248001.152032852
579	-247968.977506638
580	-247936.677330017
581	-247904.263137817
582	-247871.722881317
583	-247839.07053566
584	-247806.291795731
585	-247773.402284622
586	-247740.386644363
587	-247707.261281967
588	-247674.009969711
589	-247640.65014267
590	-247607.164699554
591	-247573.57109642
592	-247539.853048325
593	-247506.026988983
594	-247472.07749176
595	-247438.020095825
596	-247403.840742111
597	-247369.553115845
598	-247335.145027161
599	-247300.628519058

==> immagini/values_txt/tle_5229.txt <==
x	y
0	246310.258224487
1	246336.84967041
2	246363.309925079
3	246389.626371384
4	246415.784025192
5	246441.807743073
6	246467.686510086
7	246493.404981613
8	246518.988098145
9	246544.424739838
10	246569.69960022
11	246594.836885452
12	246619.825815201
13	246644.65215683
14	246669.338586807
15	246693.875457764
16	246718.248243332
17	246742.478700638
18	246766.557723999
19	246790.47179985
20	246814.241344452
21	246837.857549667
22	246861.307617188
23	246884.609918594
24	246907.757923126
25	246930.738864899
26	246953.569358826
27	246976.243619919
28	246998.749258041
29	247021.101940155
30	247043.296787262
31	247065.321996689
32	247087.191082001
33	247108.900712967
34	247130.439052582
35	247151.818593979
36	247173.037281036
37	247194.083023071
38	247214.966920853
39	247235.688001633
40	247256.234972
41	247276.616998672
42	247296.834478378
43	247316.876335144
44	247336.750026703
45	247356.457462311
46	247375.987699509
47	247395.346750259
48	247414.537553787
49	247433.549488068
50	247452.386636734
51	247471.053972244
52	247489.5409832
53	247507.849555969
54	247525.986478806
55	247543.941038132
56	247561.71395874
57	247579.313547134
58	247596.728433609
59	247613.958339691
60	247631.012794495
61	247647.881025314
62	247664.560459137
63	247681.062709808
64	247697.376419067
65	247713.497686386
66	247729.439487457
67	247745.190826416
68	247760.746225357
69	247776.11986351
70	247791.30080986
71	247806.281833649
72	247821.079128265
73	247835.681497574
74	247850.080007553
75	247864.292545319
76	247878.307319641
77	247892.114765167
78	247905.733951569
79	247919.153074265
80	247932.360647202
81	247945.377504349
82	247958.191467285
83	247970.790128708
84	247983.195716858
85	247995.395471573
86	248007.375928879
87	248019.160541534
88	248030.736480713
89	248042.089178085
90	248053.243438721
91	248064.185819626
92	248074.900924683
93	248085.414672852
94	248095.713310242
95	248105.780841827
96	248115.643877029
97	248125.288648605
98	248134.697975159
99	248143.899814606
100	248152.88010788
101	248161.620645523
102	248170.150455475
103	248178.454978943
104	248186.515724182
105	248194.362350464
106	248201.980062485
107	248209.349683762
108	248216.501695633
109	248223.420812607
110	248230.087650299
111	248236.53310585
112	248242.741752625
113	248248.693796158
114	248254.420572281
115	248259.90650177
116	248265.131435394
117	248270.12698555
118	248274.877372742
119	248279.362360001
120	248283.613759995
121	248287.615619659
122	248291.347682953
123	248294.84161377
124	248298.081480026
125	248301.04690361
126	248303.769643784
127	248306.233667374
128	248308.418607712
129	248310.35600853
130	248312.029966354
131	248313.420068741
132	248314.557542801
133	248315.426553726
134	248316.006998062
135	248316.329530716
136	248316.378499985
137	248316.134098053
138	248315.626140594
139	248314.839414597
140	248313.754241943
141	248312.399877548
142	248310.761316299
143	248308.819149017
144	248306.601846695
145	248304.094892502
146	248301.279081345
147	248298.181903839
148	248294.789131165
149	248291.082315445
150	248287.087556839
151	248282.791484833
152	248278.175897598
153	248273.265512466
154	248268.047677994
155	248262.504684448
156	248256.6599617
157	248250.501693726
158	248244.01235199
159	248237.213960648
160	248230.095666885
161	248222.640312195
162	248214.868356705
163	248206.769920349
164	248198.328237534
165	248189.562108994
166	248180.462738037
167	248171.01385498
168	248161.232276917
169	248151.110507965
170	248140.632333755
171	248129.813322067
172	248118.646959305
173	248107.117549896
174	248095.238515854
175	248083.004430771
176	248070.400432587
177	248057.437660217
178	248044.112567902
179	248030.410022736
180	248016.339134216
181	248001.898319244
182	247987.072816849
183	247971.869190216
184	247956.287326813
185	247940.312507629
186	247923.949687958
187	247907.200553894
188	247890.050258636
189	247872.502073288
190	247854.558555603
191	247836.205059052
192	247817.443201065
193	247798.277238846
194	247778.692728043
195	247758.688598633
196	247738.270828247
197	247717.425750732
198	247696.149600983
199	247674.4506073
200	247652.314601898
201	247629.735649109
202	247606.723621368
203	247583.264598846
204	247559.351097107
205	247534.994508743
206	247510.180173874
207	247484.898405075
208	247459.163490295
209	247432.960006714
210	247406.276700974
211	247379.128858566
212	247351.500902176
213	247323.380212784
214	247294.783573151
215	247265.69534874
216	247236.100540161
217	247206.018392563
218	247175.431499481
219	247144.324659348
220	247112.717515945
221	247080.593832016
222	247047.935131073
223	247014.762964249
224	246981.061500549
225	246946.810144424
226	246912.032678604
227	246876.711425781
228	246840.824378967
229	246804.3977108
230	246767.413049698
231	246729.847326279
232	246691.726980209
233	246653.033666611
234	246613.742557526
235	246573.882778168
236	246533.433835983
237	246492.370660782
238	246450.722108841
239	246408.468107224
240	246365.583127975
241	246322.096609116
242	246277.988180161
243	246233.230178833
244	246187.852674484
245	246141.836540222
246	246095.152290344
247	246047.831418991
248	245999.85291481
249	245951.187337875
250	245901.865596771
251	245851.867883682
252	245801.163057327
253	245749.784416199
254	245697.708436966
255	245644.904039383
256	245591.405820847
257	245537.190128326
258	245482.225599289
259	245426.545080185
260	245370.124946594
261	245312.934835434
262	245255.006656647
263	245196.317556381
264	245136.834621429
265	245076.590557098
266	245015.561084747
267	244953.715314865
268	244891.084321976
269	244827.644563675
270	244763.363111496
271	244698.271522522
272	244632.345632553
273	244565.552625656
274	244497.922920227
275	244429.432855606
276	244360.048233032
277	244289.800460815
278	244218.664913177
279	244146.608697891
280	244073.659313202
281	243999.793607712
282	243924.977308273
283	243849.239217758
284	243772.55506897
285	243694.891769409
286	243616.274513245
287	243536.678731918
288	243456.07529068
289	243374.483633041
290	243291.882652283
291	243208.239456177
292	243123.573724747
293	243037.866584778
294	242951.083387375
295	242863.243125916
296	242774.324811935
297	242684.295799255
298	242593.170953751
299	242500.932819366
300	242407.547512054
301	242313.028970718
302	242217.357311249
303	242120.498973846
304	242022.467624664
305	241923.243684769
306	241822.796253204
307	241721.13019371
308	241618.228834152
309	241514.062116623
310	241408.633598328
311	241301.927576065
312	241193.911643982
313	241084.587236404
314	240973.938394547
315	240861.935880661
316	240748.576488495
317	240633.846607208
318	240517.713954926
319	240400.171291351
320	240281.210802078
321	240160.797863007
322	240038.92332077
323	239915.577962875
324	239790.727739334
325	239664.360145569
326	239536.467285156
327	239407.015506744
328	239275.988042831
329	239143.378772736
330	239009.151994705
331	238873.290071487
332	238735.787181854
333	238596.608543396
334	238455.729444504
335	238313.145355225
336	238168.824924469
337	238022.737314224
338	237874.882440567
339	237725.222974777
340	237573.724287033
341	237420.394403458
342	237265.189252853
343	237108.074075699
344	236949.052049637
345	236788.08521843
346	236625.129018784
347	236460.193727493
348	236293.237285614
349	236124.214363098
350	235953.131750107
351	235779.945835114
352	235604.612207413
353	235427.1373806
354	235247.477708817
355	235065.580116272
356	234881.451971054
357	234695.054485321
358	234506.327251434
359	234315.284610748
360	234121.875677109
361	233926.040229797
362	233727.788806915
363	233527.079425812
364	233323.843355179
365	233118.094608307
366	232909.783447266
367	232698.836923599
368	232485.276794434
369	232269.046913147
370	232050.074127197
371	231828.374134064
372	231603.892921448
373	231376.549491882
374	231146.366662979
375	230913.285507202
376	230677.22322464
377	230438.200368881
378	230196.147750854
379	229950.990715027
380	229702.742013931
381	229451.340517044
382	229196.698139191
383	228938.825475693
384	228677.667097092
385	228413.12688446
386	228145.219861984
387	227873.879806519
388	227599.010820389
389	227320.622676849
390	227038.655403137
391	226753.0041008
392	226463.681777954
393	226170.616933823
394	225873.706935883
395	225572.961938858
396	225268.307786942
397	224959.639436722
398	224646.96280098
399	224330.19729805
400	224009.243005753
401	223684.09995842
402	223354.688703537
403	223020.896986008
404	222682.725847244
405	222340.089193344
406	221992.879720688
407	221641.090379715
408	221284.636602402
409	220923.399930954
410	220557.367347717
411	220186.462415695
412	219810.564865112
413	219429.64888382
414	219043.631456375
415	218652.38237381
416	218255.894216537
417	217854.069652557
418	217446.781183243
419	217034.003587723
420	216615.644165039
421	216191.564001083
422	215761.744169235
423	215326.082792282
424	214884.446281433
425	214436.794652939
426	213983.023700714
427	213523.011098862
428	213056.699623108
429	212583.991241455
430	212104.75317955
431	211618.907201767
432	211126.373630524
433	210627.002584457
434	210120.72842598
435	209607.446842194
436	209087.012979507
437	208559.342000961
438	208024.346551895
439	207481.869594574
440	206931.823167801
441	206374.104078293
442	205808.552707672
443	205235.083166122
444	204653.585308075
445	204063.902856827
446	203465.924488068
447	202859.54683876
448	202244.61009407
449	201620.992059708
450	200988.586736679
451	200347.23225975
452	199696.791996002
453	199037.154298782
454	198368.17117691
455	197689.683237076
456	197001.589742661
457	196303.721723557
458	195595.901964188
459	194878.05358696
460	194149.992143631
461	193411.540224075
462	192662.601192474
463	191902.986085892
464	191132.527265549
465	190351.127714157
466	189558.585329056
467	188754.705919266
468	187939.399131775
469	187112.468223572
470	186273.717693329
471	185423.051555634
472	184560.252725601
473	183685.188997269
474	182797.624794006
475	181897.451107025
476	180984.509008408
477	180058.547702789
478	179119.461328506
479	178167.081926346
480	177201.160429001
481	176221.576293945
482	175228.176490784
483	174220.702882767
484	173199.044469833
485	172163.031602859
486	171112.417268753
487	170047.08423996
488	168966.856119156
489	167871.4941082
490	166760.869247437
491	165634.818050385
492	164493.123003006
493	163335.622516632
494	162162.173770905
495	160972.561214447
496	159766.626005173
497	158544.218027115
498	157305.144638062
499	156049.218954086
500	154776.350646973
501	153486.325162888
502	152178.9522686
503	150854.163633347
504	149511.753921509
505	148151.543590546
506	146773.464139938
507	145377.324365616
508	143962.961988449
509	142530.326305389
510	141079.236934662
511	139609.53486824
512	138121.193834305
513	136614.059391022
514	135087.982963562
515	133542.936388016
516	131978.835262299
517	130395.485319138
518	128792.928806305
519	127171.093788147
520	125529.799707413
521	123869.123538971
522	122189.035154343
523	120489.327976227
524	118770.172756195
525	117031.516197205
526	115273.204668045
527	113495.439563751
528	111698.20936203
529	109881.373817444
530	108045.18372345
531	106189.668783188
532	104314.715167999
533	102420.602910995
534	100507.397598267
535	98575.0448493958
536	96623.8610935211
537	94653.9545211792
538	92665.3034057617
539	90658.2570667267
540	88633.0300064087
541	86589.5561580658
542	84528.2778568268
543	82449.438419342
544	80353.034072876
545	78239.5497608185
546	76109.2815189362
547	73962.2373332977
548	71799.0091304779
549	69619.9069442749
550	67424.968536377
551	65214.8534603119
552	62989.9034252167
553	60750.2301483154
554	58496.5228252411
555	56229.1574573517
556	53948.3286991119
557	51654.7364025116
558	49348.8285541534
559	47030.8061313629
560	44701.4302368164
561	42361.178194046
562	40010.312374115
563	37649.6045646667
564	35279.6155948639
565	32900.6014575958
566	30513.3790016174
567	28118.5595531464
568	25716.401058197
569	23307.753660202
570	20893.2442836761
571	18473.170759201
572	16048.4440250397
573	13619.6570129395
574	11187.1475944519
575	8751.8572063446
576	6314.35050392151
577	3875.00501060486
578	1434.73964500427
579	-1005.84584999084
580	-3446.33150100708
581	-5885.86054039001
582	-8323.81392860413
583	-10759.7608604431
584	-13192.8556270599
585	-15622.5139827728
586	-18048.2919120789
587	-20469.3977146149
588	-22885.1766681671
589	-25295.2591915131
590	-27698.8686847687
591	-30095.3767604828
592	-32484.4203529358
593	-34865.2546672821
594	-37237.2998905182
595	-39600.2129573822
596	-41953.2670001984
597	-44295.9268188477
598	-46627.8657836914
599	-48948.4227790833

==> immagini/values_txt/tle_5907.txt <==
x	y
0	144540.118682861
1	142900.077032089
2	141235.492376328
3	139546.146493912
4	137831.883659363
5	136092.500570297
6	134327.865226746
7	132537.803665161
8	130722.204559326
9	128880.917028427
10	127013.855436325
11	125120.898929596
12	123201.984436035
13	121257.022485733
14	119285.993024826
15	117288.838806152
16	115265.578548431
17	113216.192853928
18	111140.739974976
19	109039.242944717
20	106911.791978836
21	104758.45031929
22	102579.360500336
23	100374.62676239
24	98144.4413318634
25	95888.9592189789
26	93608.4312400818
27	91303.0568199158
28	88973.1414394379
29	86618.946352005
30	84240.8258304596
31	81839.0926437378
32	79414.1544265747
33	76966.376991272
34	74496.22905159
35	72004.1233272552
36	69490.5877628326
37	66956.1035461426
38	64401.2529983521
39	61826.5738811493
40	59232.7041740417
41	56620.2391147614
42	53989.8581771851
43	51342.2063579559
44	48678.0242767334
45	45998.0020618439
46	43302.9320297241
47	40593.5744590759
48	37870.7386322021
49	35135.2210636139
50	32387.9140605926
51	29629.6449623108
52	26861.336435318
53	24083.8472232819
54	21298.1292190552
55	18505.0677757263
56	15705.6460647583
57	12900.7625694275
58	10091.4231338501
59	7278.55693817139
60	4463.18038368225
61	1646.23382568359
62	-1171.26019096375
63	-3988.35470962524
64	-6804.04125785828
65	-9617.37910842896
66	-12427.3571014404
67	-15233.0497608185
68	-18033.4571170807
69	-20827.6664943695
70	-23614.6938419342
71	-26393.6404190063
72	-29163.5575656891
73	-31923.5753536224
74	-34672.7684402466
75	-37410.3096237183
76	-40135.3139743805
77	-42846.9956169128
78	-45544.5069141388
79	-48227.1148719788
80	-50894.0156898499
81	-53544.5102825165
82	-56177.8479652405
83	-58793.379283905
84	-61390.4072532654
85	-63968.3326511383
86	-66526.5262718201
87	-69064.446138382
88	-71581.5106296539
89	-74077.2380275726
90	-76551.1016807556
91	-79002.6726589203
92	-81431.4782466888
93	-83837.1380958557
94	-86219.2447052002
95	-88577.4736061096
96	-90911.4663600922
97	-93220.9602851868
98	-95505.6545791626
99	-97765.3410511017
100	-99999.7680301666
101	-102208.785587311
102	-104392.190948486
103	-106549.871747971
104	-108681.676568985
105	-110787.538478851
106	-112867.353183746
107	-114921.098955154
108	-116948.71323967
109	-118950.224487305
110	-120925.6112957
111	-122874.931015015
112	-124798.201543808
113	-126695.5117836
114	-128566.911020279
115	-130412.513778687
116	-132232.406888962
117	-134026.733604431
118	-135795.603717804
119	-137539.191673279
120	-139257.634708405
121	-140951.131031036
122	-142619.840478897
123	-144263.976888657
124	-145883.724485397
125	-147479.312397003
126	-149050.934551239
127	-150598.837572098
128	-152123.241851807
129	-153624.375494003
130	-155102.502492905
131	-156557.858448029
132	-157990.716947556
133	-159401.31681633
134	-160789.940103531
135	-162156.831020355
136	-163502.274892807
137	-164826.520187378
138	-166129.853023529
139	-167412.531604767
140	-168674.845741272
141	-169917.053239822
142	-171139.448991776
143	-172342.29324913
144	-173525.880735397
145	-174690.469051361
146	-175836.354785919
147	-176963.793510437
148	-178073.074249268
149	-179164.453126907
150	-180238.216777802
151	-181294.620140076
152	-182333.945562363
153	-183356.449939728
154	-184362.411632538
155	-185352.079454422
156	-186325.727682114
157	-187283.599351883
158	-188225.961849213
159	-189153.052507401
160	-190065.130994797
161	-190962.43362236
162	-191845.215206146
163	-192713.704706192
164	-193568.153711319
165	-194408.786388397
166	-195235.847946167
167	-196049.554758072
168	-196850.14758873
169	-197637.83600235
170	-198412.85042572
171	-199175.396015167
172	-199925.697095871
173	-200663.953794479
174	-201390.384872437
175	-202105.183961868
176	-202808.56615448
177	-203500.718757629
178	-204181.846618652
179	-204852.131259918
180	-205511.769824982
181	-206160.937135696
182	-206799.822509766
183	-207428.597806931
184	-208047.446884155
185	-208656.534580231
186	-209256.04070282
187	-209846.125019073
188	-210426.961229324
189	-210998.703126907
190	-211561.516643524
191	-212115.551515579
192	-212660.967346191
193	-213197.906496048
194	-213726.524377823
195	-214246.958995819
196	-214759.357463837
197	-215263.859809875
198	-215760.6098423
199	-216249.735122681
200	-216731.375301361
201	-217205.653244019
202	-217672.702611923
203	-218132.64109993
204	-218585.596509933
205	-219031.684181213
206	-219471.027927399
207	-219903.738008499
208	-220329.935287476
209	-220749.72633934
210	-221163.227600098
211	-221570.541267395
212	-221971.778142929
213	-222367.037456512
214	-222756.425476074
215	-223140.036216736
216	-223517.973077774
217	-223890.327116013
218	-224257.198591232
219	-224618.674951553
220	-224974.854286194
221	-225325.82047081
222	-225671.666067123
223	-226012.471651077
224	-226348.325595856
225	-226679.304897308
226	-227005.494543076
227	-227326.968280792
228	-227643.809740067
229	-227956.090557098
230	-228263.890764236
231	-228567.280212402
232	-228866.336000443
233	-229161.125017166
234	-229451.720478058
235	-229738.187301636
236	-230020.595640182
237	-230299.006900787
238	-230573.489454269
239	-230844.102893829
240	-231110.913663864
241	-231373.979539871
242	-231633.364229202
243	-231889.124094009
244	-232141.319999695
245	-232390.004617691
246	-232635.236410141
247	-232877.065649033
248	-233115.548570633
249	-233350.733371735
250	-233582.675636292
251	-233811.422357559
252	-234037.026828766
253	-234259.53503418
254	-234478.998371124
255	-234695.46084404
256	-234908.971189499
257	-235119.572122574
258	-235327.310317993
259	-235532.226137161
260	-235734.365209579
261	-235933.766851425
262	-236130.475566864
263	-236324.529615402
264	-236515.971729279
265	-236704.83930397
266	-236891.173124313
267	-237075.007978439
268	-237256.383001328
269	-237435.331336975
270	-237611.89065361
271	-237786.092798233
272	-237957.975206375
273	-238127.569107056
274	-238294.910522461
275	-238460.030153275
276	-238622.962797165
277	-238783.737833023
278	-238942.388473511
279	-239098.942371368
280	-239253.431905746
281	-239405.88369751
282	-239556.328674316
283	-239704.793178558
284	-239851.307527542
285	-239995.897485733
286	-240138.592218399
287	-240279.416971207
288	-240418.399547577
289	-240555.563293457
290	-240690.934833527
291	-240824.53635788
292	-240956.393499374
293	-241086.527637482
294	-241214.964416504
295	-241341.724960327
296	-241466.834066391
297	-241590.312623978
298	-241712.184642792
299	-241832.47010231
300	-241951.191875458
301	-242068.368692398
302	-242184.022848129
303	-242298.172382355
304	-242410.838632584
305	-242522.039581299
306	-242631.79627037
307	-242740.126399994
308	-242847.05027771
309	-242952.585285187
310	-243056.750734329
311	-243159.562597275
312	-243261.039297104
313	-243361.195947647
314	-243460.050285339
315	-243557.617088318
316	-243653.91371727
317	-243748.955263138
318	-243842.758945465
319	-243935.339288712
320	-244026.713180542
321	-244116.894500732
322	-244205.89928627
323	-244293.74048233
324	-244380.433698654
325	-244465.991394043
326	-244550.428546906
327	-244633.757677078
328	-244715.993663788
329	-244797.148939133
330	-244877.238050461
331	-244956.27281189
332	-245034.267311096
333	-245111.232553482
334	-245187.181495667
335	-245262.124624252
336	-245336.074394226
337	-245409.041099548
338	-245481.037021637
339	-245552.07280159
340	-245622.160739899
341	-245691.311159134
342	-245759.536165237
343	-245826.845611572
344	-245893.250480652
345	-245958.760953903
346	-246023.387321472
347	-246087.138690948
348	-246150.025629044
349	-246212.057035446
350	-246273.243614197
351	-246333.594285965
352	-246393.119579315
353	-246451.827983856
354	-246509.729650497
355	-246566.832418442
356	-246623.145542145
357	-246678.676416397
358	-246733.433916092
359	-246787.425327301
360	-246840.659469604
361	-246893.143997192
362	-246944.887844086
363	-246995.898517609
364	-247046.184846878
365	-247095.753988266
366	-247144.614253998
367	-247192.772293091
368	-247240.235862732
369	-247287.011505127
370	-247333.106853485
371	-247378.528362274
372	-247423.283849716
373	-247467.379869461
374	-247510.824165344
375	-247553.622989655
376	-247595.783765793
377	-247637.312202454
378	-247678.214992523
379	-247718.497447968
380	-247758.16594696
381	-247797.22602272
382	-247835.683317184
383	-247873.544343948
384	-247910.814804077
385	-247947.501281738
386	-247983.609275818
387	-248019.14513588
388	-248054.113969803
389	-248088.521661758
390	-248122.372890472
391	-248155.673397064
392	-248188.427814484
393	-248220.641849518
394	-248252.320373535
395	-248283.469209671
396	-248314.093255997
397	-248344.198101044
398	-248373.788394928
399	-248402.869226456
400	-248431.444660187
401	-248459.519395828
402	-248487.097249985
403	-248514.182857513
404	-248540.780187607
405	-248566.894060135
406	-248592.528776169
407	-248617.689275742
408	-248642.379766464
409	-248666.605003357
410	-248690.368860245
411	-248713.675682068
412	-248736.527667999
413	-248758.934301376
414	-248780.895122528
415	-248802.414037704
416	-248823.494441986
417	-248844.140478134
418	-248864.355812073
419	-248884.144723892
420	-248903.510850906
421	-248922.458330154
422	-248940.990493774
423	-248959.111034393
424	-248976.822998047
425	-248994.129878998
426	-249011.034706116
427	-249027.541059494
428	-249043.652223587
429	-249059.371952057
430	-249074.703569412
431	-249089.650745392
432	-249104.216543198
433	-249118.404222488
434	-249132.216421127
435	-249145.655996323
436	-249158.725414276
437	-249171.427490234
438	-249183.764816284
439	-249195.740476608
440	-249207.357343674
441	-249218.618680954
442	-249229.527385712
443	-249240.086595535
444	-249250.298938751
445	-249260.167181015
446	-249269.693674088
447	-249278.880987167
448	-249287.731460571
449	-249296.247776031
450	-249304.432487488
451	-249312.288488388
452	-249319.818441391
453	-249327.025165558
454	-249333.911115646
455	-249340.478738785
456	-249346.73009491
457	-249352.667264938
458	-249358.292110443
459	-249363.606672287
460	-249368.612958908
461	-249373.313268661
462	-249377.709905624
463	-249381.805366516
464	-249385.6020298
465	-249389.10228157
466	-249392.308261871
467	-249395.222040176
468	-249397.845479965
469	-249400.180459976
470	-249402.228826523
471	-249403.992574692
472	-249405.473773956
473	-249406.67461586
474	-249407.59731102
475	-249408.244035721
476	-249408.616811752
477	-249408.717485428
478	-249408.547702789
479	-249408.108970642
480	-249407.402713776
481	-249406.430387497
482	-249405.193580627
483	-249403.693994522
484	-249401.933513641
485	-249399.914060593
486	-249397.637620926
487	-249395.106054306
488	-249392.321113586
489	-249389.284358978
490	-249385.997303009
491	-249382.461307526
492	-249378.677858353
493	-249374.648454666
494	-249370.374752045
495	-249365.858438492
496	-249361.101388931
497	-249356.105293274
498	-249350.871866226
499	-249345.402494431
500	-249339.698535919
501	-249333.761060715
502	-249327.591176987
503	-249321.18989563
504	-249314.558496475
505	-249307.698215485
506	-249300.61063385
507	-249293.297224045
508	-249285.759691238
509	-249277.999486923
510	-249270.018089294
511	-249261.816667557
512	-249253.39648819
513	-249244.758508682
514	-249235.903957367
515	-249226.833889008
516	-249217.549768448
517	-249208.05282402
518	-249198.344694138
519	-249188.426691055
520	-249178.30030632
521	-249167.966575623
522	-249157.426656723
523	-249146.681253433
524	-249135.731328964
525	-249124.577466965
526	-249113.220746994
527	-249101.662036896
528	-249089.902694702
529	-249077.943836212
530	-249065.786966324
531	-249053.433210373
532	-249040.883852005
533	-249028.139764786
534	-249015.202030182
535	-249002.071298599
536	-248988.748605728
537	-248975.234687805
538	-248961.530776978
539	-248947.637872696
540	-248933.557331085
541	-248919.290201187
542	-248904.837818146
543	-248890.200944901
544	-248875.380596161
545	-248860.37720871
546	-248845.191604614
547	-248829.824069977
548	-248814.275524139
549	-248798.546545029
550	-248782.638315201
551	-248766.551673889
552	-248750.287965775
553	-248733.848035812
554	-248717.233133316
555	-248700.443782806
556	-248683.480981827
557	-248666.345134735
558	-248649.037137985
559	-248631.557466507
560	-248613.907207489
561	-248596.08710289
562	-248578.098361969
563	-248559.941801071
564	-248541.618638992
565	-248523.129428864
566	-248504.475086212
567	-248485.65583992
568	-248466.672412872
569	-248447.524852753
570	-248428.21395874
571	-248408.740074158
572	-248389.104248047
573	-248369.307092667
574	-248349.349842072
575	-248329.233129501
576	-248308.958122253
577	-248288.525138855
578	-248267.935100555
579	-248247.188213348
580	-248226.285274506
581	-248205.226547241
582	-248184.013004303
583	-248162.645183563
584	-248141.12417984
585	-248119.450616837
586	-248097.625637054
587	-248075.649625778
588	-248053.523429871
589	-248031.247116089
590	-248008.821287155
591	-247986.245946884
592	-247963.521663666
593	-247940.648626328
594	-247917.627794266
595	-247894.459581375
596	-247871.145137787
597	-247847.684934616
598	-247824.080076218
599	-247800.330718994

==> immagini/values_txt/tle_5953.txt <==
x	y
0	252088.064023972
1	252011.575944901
2	251933.974189758
3	251855.239109039
4	251775.360902786
5	251694.322660446
6	251612.104904175
7	251528.698646545
8	251444.083374023
9	251358.244756699
10	251271.167175293
11	251182.829385757
12	251093.220277786
13	251002.32006073
14	250910.108198166
15	250816.571994781
16	250721.687763214
17	250625.441705704
18	250527.813680649
19	250428.779928207
20	250328.327533722
21	250226.432189941
22	250123.074432373
23	250018.236045837
24	249911.889564514
25	249804.021503448
26	249694.606239319
27	249583.620082855
28	249471.041143417
29	249356.848655701
30	249241.019048691
31	249123.522367477
32	249004.342859268
33	248883.450502396
34	248760.820667267
35	248636.430116653
36	248510.246906281
37	248382.251304626
38	248252.413402557
39	248120.701599121
40	247987.094232559
41	247851.557041168
42	247714.064582825
43	247574.586343765
44	247433.086946487
45	247289.542615891
46	247143.918338776
47	246996.18006134
48	246846.299827576
49	246694.236988068
50	246539.96480751
51	246383.445959091
52	246224.640428543
53	246063.519376755
54	245900.040185928
55	245734.168333054
56	245565.867240906
57	245395.089496613
58	245221.805591583
59	245045.969158173
60	244867.538257599
61	244686.474885941
62	244502.729106903
63	244316.264522552
64	244127.033304214
65	243934.98469162
66	243740.080160141
67	243542.265699387
68	243341.496772766
69	243137.723484039
70	242930.889469147
71	242720.951444626
72	242507.852991104
73	242291.536998749
74	242071.955221176
75	241849.044363022
76	241622.753454208
77	241393.023740768
78	241159.788215637
79	240922.996168137
80	240682.577924728
81	240438.473939896
82	240190.62097168
83	239938.944974899
84	239683.388729095
85	239423.878871918
86	239160.342447281
87	238892.713447571
88	238620.910629272
89	238344.868106842
90	238064.505887985
91	237779.740642548
92	237490.501003265
93	237196.701459885
94	236898.257793427
95	236595.089881897
96	236287.101493835
97	235974.215044022
98	235656.335542679
99	235333.36631012
100	235005.220252991
101	234671.794605255
102	234332.995000839
103	233988.722572327
104	233638.863471985
105	233283.326862335
106	232921.995918274
107	232554.763969421
108	232181.522802353
109	231802.146762848
110	231416.531337738
111	231024.552646637
112	230626.082935333
113	230221.007024765
114	229809.187398911
115	229390.50412941
116	228964.819664001
117	228531.991539001
118	228091.891222
119	227644.372655869
120	227189.287696838
121	226726.496051788
122	226255.835025787
123	225777.161119461
124	225290.314325333
125	224795.123090744
126	224291.437757492
127	223779.076231003
128	223257.876586914
129	222727.662992477
130	222188.244760513
131	221639.452695847
132	221081.09287262
133	220512.971824646
134	219934.904899597
135	219346.675878525
136	218748.099681854
137	218138.960803986
138	217519.042831421
139	216888.137746811
140	216246.017831802
141	215592.463766098
142	214927.247900009
143	214250.121461868
144	213560.86325264
145	212859.222537994
146	212144.945497513
147	211417.78812027
148	210677.481044769
149	209923.770931244
150	209156.391679764
151	208375.051855087
152	207579.496891022
153	206769.42325592
154	205944.553585052
155	205104.596529007
156	204249.235607147
157	203378.187198639
158	202491.133787155
159	201587.754583359
160	200667.743982315
161	199730.75592804
162	198776.482820511
163	197804.580728531
164	196814.699913025
165	195806.509626389
166	194779.651603699
167	193733.777202606
168	192668.525465012
169	191583.520114899
170	190478.409078598
171	189352.81943512
172	188206.360990524
173	187038.658285141
174	185849.33511734
175	184638.006536484
176	183404.256877899
177	182147.720314026
178	180867.987398148
179	179564.658601761
180	178237.343313217
181	176885.622077942
182	175509.109827042
183	174107.40354538
184	172680.073926926
185	171226.751844406
186	169747.003650665
187	168240.450408936
188	166706.694726944
189	165145.312929153
190	163555.94618988
191	161938.188846588
192	160291.654455185
193	158615.982679367
194	156910.77060318
195	155175.693002701
196	153410.378469467
197	151614.472505569
198	149787.654651642
199	147929.593215942
200	146039.977910995
201	144118.529788971
202	142164.929775238
203	140178.950454712
204	138160.330003738
205	136108.831144333
206	134024.260166168
207	131906.408782959
208	129755.128761292
209	127570.292188644
210	125351.737003326
211	123099.42871666
212	120813.268449783
213	118493.243696213
214	116139.370603561
215	113751.628671646
216	111330.145803452
217	108874.994213104
218	106386.312772751
219	103864.294130325
220	101309.123918533
221	98721.0892887115
222	96100.4886322021
223	93447.6215610504
224	90762.916847229
225	88046.7748355865
226	85299.6734905243
227	82522.1463871002
228	79714.7177677155
229	76878.0286846161
230	74012.7434749603
231	71119.5191936493
232	68199.1633720398
233	65252.4100227356
234	62280.1512317657
235	59283.2686290741
236	56262.6491527557
237	53219.3209438324
238	50154.2769832611
239	47068.5724258423
240	43963.3489818573
241	40839.6717567444
242	37698.7926063538
243	34541.8867530823
244	31370.1900348663
245	28184.9996929169
246	24987.5943393707
247	21779.3262615204
248	18561.5581111908
249	15335.6122550964
250	12102.9291057587
251	8864.89378738403
252	5622.91634368896
253	2378.44666671753
254	-867.120809555054
255	-4112.32621765137
256	-7355.71547698975
257	-10595.9280586243
258	-13831.4689426422
259	-17060.9824104309
260	-20283.0477027893
261	-23496.2514648438
262	-26699.3085708618
263	-29890.8005542755
264	-33069.4491767883
265	-36233.9621067047
266	-39383.0658969879
267	-42515.5668430328
268	-45630.2329406738
269	-48725.906129837
270	-51801.5092220306
271	-54855.9114303589
272	-57888.1169891357
273	-60897.0953330994
274	-63881.8960800171
275	-66841.6420555115
276	-69775.4393081665
277	-72682.4622497559
278	-75561.9779338837
279	-78413.2095928192
280	-81235.5325431824
281	-84028.2763118744
282	-86790.8508319855
283	-89522.7588577271
284	-92223.4617958069
285	-94892.5371494293
286	-97529.5752925873
287	-100134.186548233
288	-102706.116405487
289	-105245.027189255
290	-107750.714214325
291	-110222.963424683
292	-112661.645120621
293	-115066.615720749
294	-117437.778999329
295	-119775.130565643
296	-122078.613176346
297	-124348.254297256
298	-126584.105352402
299	-128786.218551636
300	-130954.735837936
301	-133089.749795914
302	-135191.419342041
303	-137259.94270134
304	-139295.488689423
305	-141298.303228378
306	-143268.609308243
307	-145206.652475357
308	-147112.743114471
309	-148987.136554718
310	-150830.146709442
311	-152642.098291397
312	-154423.299377441
313	-156174.12244606
314	-157894.891073227
315	-159585.963697433
316	-161247.728746414
317	-162880.536643982
318	-164484.786592484
319	-166060.854825974
320	-167609.120126724
321	-169130.008182526
322	-170623.889667511
323	-172091.167430878
324	-173532.256164551
325	-174947.538715363
326	-176337.444530487
327	-177702.357334137
328	-179042.675296783
329	-180358.827590942
330	-181651.188274384
331	-182920.171707153
332	-184166.171876907
333	-185389.571411133
334	-186590.788976669
335	-187770.192071915
336	-188928.167858124
337	-190065.110542297
338	-191181.380905151
339	-192277.375343323
340	-193353.448858261
341	-194409.962438583
342	-195447.299545288
343	-196465.795301437
344	-197465.813297272
345	-198447.699304581
346	-199411.784313202
347	-200358.429149628
348	-201287.94748497
349	-202200.668582916
350	-203096.924388885
351	-203977.017614365
352	-204841.276309967
353	-205689.996103287
354	-206523.473804474
355	-207342.024730682
356	-208145.921644211
357	-208935.458580017
358	-209710.917144775
359	-210472.562814713
360	-211220.684524536
361	-211955.534105301
362	-212677.371997833
363	-213386.463985443
364	-214083.048101425
365	-214767.383110046
366	-215439.702766418
367	-216100.237682343
368	-216749.236707687
369	-217386.91219902
370	-218013.492124557
371	-218629.197134018
372	-219234.231517792
373	-219828.82050705
374	-220413.157108307
375	-220987.442094803
376	-221551.882471085
377	-222106.659395218
378	-222651.971832275
379	-223187.999650955
380	-223714.918016434
381	-224232.919240952
382	-224742.165077209
383	-225242.827684402
384	-225735.077905655
385	-226219.069555283
386	-226694.975437164
387	-227162.942216873
388	-227623.120859146
389	-228075.670812607
390	-228520.728059769
391	-228958.444255829
392	-229388.95177269
393	-229812.398483276
394	-230228.909742355
395	-230638.618293762
396	-231041.658033371
397	-231438.146528244
398	-231828.217597961
399	-232211.985445023
400	-232589.564506531
401	-232961.081567764
402	-233326.640241623
403	-233686.355911255
404	-234040.336816788
405	-234388.682603836
406	-234731.509469986
407	-235068.910005569
408	-235400.98400116
409	-235727.83449173
410	-236049.548997879
411	-236366.229867935
412	-236677.96307373
413	-236984.834487915
414	-237286.942089081
415	-237584.363021851
416	-237877.184713364
417	-238165.490098953
418	-238449.353527069
419	-238728.864608765
420	-239004.092468262
421	-239275.112827301
422	-239542.005254745
423	-239804.834877014
424	-240063.680290222
425	-240318.606840134
426	-240569.678655624
427	-240816.972206116
428	-241060.545095444
429	-241300.463783264
430	-241536.792350769
431	-241769.586267471
432	-241998.915351868
433	-242224.831798553
434	-242447.392110825
435	-242666.659410477
436	-242882.681722641
437	-243095.519987106
438	-243305.224193573
439	-243511.842449188
440	-243715.435108185
441	-243916.045124054
442	-244113.723340988
443	-244308.519884109
444	-244500.476163864
445	-244689.647129059
446	-244876.072223663
447	-245059.794244766
448	-245240.863315582
449	-245419.315166473
450	-245595.197338104
451	-245768.548473358
452	-245939.404718399
453	-246107.81427002
454	-246273.809146881
455	-246437.428915024
456	-246598.712766647
457	-246757.691831589
458	-246914.409841537
459	-247068.89676857
460	-247221.185148239
461	-247371.315307617
462	-247519.313879013
463	-247665.218269348
464	-247809.058628082
465	-247950.862176895
466	-248090.667785645
467	-248228.499706268
468	-248364.38845253
469	-248498.365457535
470	-248630.454015732
471	-248760.68929863
472	-248889.09425354
473	-249015.693656921
474	-249140.520435333
475	-249263.59441185
476	-249384.945264816
477	-249504.596811295
478	-249622.569547653
479	-249738.895441055
480	-249853.592493057
481	-249966.684551239
482	-250078.19720459
483	-250188.147836685
484	-250296.565061569
485	-250403.464389801
486	-250508.872537613
487	-250612.805631638
488	-250715.286998749
489	-250816.336730957
490	-250915.970367432
491	-251014.21475029
492	-251111.083929062
493	-251206.596132278
494	-251300.773908615
495	-251393.630016327
496	-251485.187877655
497	-251575.462055206
498	-251664.466827393
499	-251752.225776672
500	-251838.750125885
501	-251924.058570862
502	-252008.167535782
503	-252091.088542938
504	-252172.844110489
505	-252253.444839478
506	-252332.904893875
507	-252411.243238449
508	-252488.469247818
509	-252564.602283478
510	-252639.653778076
511	-252713.634550095
512	-252786.564676285
513	-252858.452310562
514	-252929.312612534
515	-252999.15912056
516	-253068.000398636
517	-253135.855459213
518	-253202.732303619
519	-253268.641941071
520	-253333.600524902
521	-253397.614969254
522	-253460.701211929
523	-253522.868486404
524	-253584.124898911
525	-253644.487707138
526	-253703.962850571
527	-253762.562482834
528	-253820.298070908
529	-253877.175775528
530	-253933.211967468
531	-253988.412654877
532	-254042.786279678
533	-254096.346899033
534	-254149.099367142
535	-254201.057088852
536	-254252.22750473
537	-254302.616567612
538	-254352.239431381
539	-254401.100259781
540	-254449.208789825
541	-254496.574996948
542	-254543.203086853
543	-254589.107292175
544	-254634.292043686
545	-254678.763898849
546	-254722.535242081
547	-254765.609237671
548	-254807.997285843
549	-254849.705467224
550	-254890.738054276
551	-254931.108465195
552	-254970.819444656
553	-255009.878969193
554	-255048.295726776
555	-255086.072408676
556	-255123.22151947
557	-255159.746313095
558	-255195.651771545
559	-255230.948884964
560	-255265.639709473
561	-255299.733945847
562	-255333.236545563
563	-255366.150493622
564	-255398.487802505
565	-255430.250144958
566	-255461.444005966
567	-255492.077022552
568	-255522.150899887
569	-255551.676549911
570	-255580.656368256
571	-255609.095026016
572	-255636.998954773
573	-255664.374458313
574	-255691.226461411
575	-255717.556648254
576	-255743.376056671
577	-255768.68563652
578	-255793.490205765
579	-255817.797327042
580	-255841.607776642
581	-255864.930988312
582	-255887.769083023
583	-255910.124488831
584	-255932.006700516
585	-255953.416025162
586	-255974.359153748
587	-255994.84038353
588	-256014.860557556
589	-256034.429660797
590	-256053.548095703
591	-256072.219680786
592	-256090.451229095
593	-256108.242830276
594	-256125.602931976
595	-256142.533082962
596	-256159.034835815
597	-256175.1170578
598	-256190.779443741
599	-256206.027612686
